Iterative solution to the biharmonic equation in mixed form discretized by the Hybrid High-Order method

We consider the solution to the biharmonic equation in mixed form discretized by the Hybrid High-Order (HHO) methods. The two resulting second-order elliptic problems can be decoupled via the introduction of a new unknown, corresponding to the boundary value of the solution of the first Laplacian problem. This technique yields a global linear problem that can be solved iteratively via a Krylov-type method. More precisely, at each iteration of the scheme, two second-order elliptic problems have to be solved, and a normal derivative on the boundary has to be computed. In this work, we specialize this scheme for the HHO discretization. To this aim, an explicit technique to compute the discrete normal derivative of an HHO solution of a Laplacian problem is proposed. Moreover, we show that the resulting discrete scheme is well-posed. Finally, a new preconditioner is designed to speed up the convergence of the Krylov method. Numerical experiments assessing the performance of the proposed iterative algorithm on both two- and three-dimensional test cases are presented.

==> data/heuristics_tri_k3_n32_with.csv <==
Iter,NormalizedRes,CPUTime
0,	1.00e+00,	0.0	
1,	2.66e-01,	0.4
2,	3.81e-02,	0.8
3,	1.28e-02,	1.3
4,	2.54e-03,	1.7
5,	2.08e-03,	2.1
6,	1.18e-03,	2.5
7,	9.95e-04,	2.9
8,	7.77e-04,	4.4
9,	3.93e-04,	5.1
10,	2.63e-04,	5.8
11,	1.52e-04,	6.5
12,	1.22e-04,	7.3
13,	4.32e-05,	8.0
14,	1.56e-05,	8.7
15,	1.04e-05,	9.4
16,	1.02e-05,	10.2
17,	3.18e-06,	10.8
18,	2.34e-06,	12.6
19,	1.14e-06,	13.5
20,	5.91e-07,	14.3
21,	6.90e-07,	15.1
22,	1.98e-07,	16.0
23,	1.57e-07,	18.1
24,	6.84e-08,	19.1
25,	4.97e-08,	20.1
26,	3.45e-08,	21.1
27,	1.86e-08,	22.1
28,	1.37e-08,	23.2
29,	3.54e-09,	24.2


==> data/heuristics_tri_k3_n32_without.csv <==
Iter,NormalizedRes,CPUTime
0,	1.00e+00,	0
1,	2.66e-01,	1.1
2,	3.80e-02,	2.1
3,	1.28e-02,	3.2
4,	2.73e-03,	4.2
5,	2.67e-03,	5.3
6,	1.11e-03,	6.3
7,	9.69e-04,	7.3
8,	3.26e-04,	8.4
9,	3.65e-04,	9.4
10,	8.57e-05,	10.4
11,	4.30e-05,	11.5
12,	3.69e-05,	12.5
13,	2.06e-05,	13.5
14,	8.83e-06,	14.5
15,	5.98e-06,	15.5
16,	3.35e-06,	16.5
17,	1.12e-06,	17.6
18,	1.11e-06,	18.6
19,	4.75e-07,	19.6
20,	2.73e-07,	20.7
21,	1.38e-07,	21.7
22,	9.61e-08,	22.8
23,	3.98e-08,	23.9
24,	2.04e-08,	25.1
25,	1.82e-08,	26.1
26,	7.35e-09,	27.2


==> data/iterations_square_cart_sch_f_rby0_k0_n128.csv <==
Iter,NormalizedRes,L2Error,BoundaryL2Norm,IterConvRate,AsympConvRate,MatVec
0,	1.00e+00,	4.09e+01,	3.68e+01,		 ,		 ,	0
1,	1.03e-01,	3.70e+00,	3.78e+00,	0.1,	0.1,	0
2,	2.95e-02,	1.26e+00,	1.09e+00,	0.29,	0.17,	0
3,	5.11e-03,	1.87e-01,	1.88e-01,	0.17,	0.17,	0
4,	3.19e-03,	1.48e-01,	1.18e-01,	0.62,	0.24,	0
5,	3.68e-04,	1.20e-02,	1.36e-02,	0.12,	0.21,	0
6,	1.80e-04,	6.70e-03,	6.64e-03,	0.49,	0.28,	0
7,	9.08e-05,	4.40e-03,	3.35e-03,	0.5,	0.31,	0
8,	3.90e-05,	2.15e-03,	1.44e-03,	0.43,	0.38,	0
9,	1.03e-05,	1.96e-03,	3.80e-04,	0.26,	0.32,	0
10,	4.49e-05,	2.36e-03,	1.66e-03,	4.4,	0.66,	0
11,	5.37e-06,	1.95e-03,	1.98e-04,	0.12,	0.5,	0
12,	1.67e-05,	1.96e-03,	6.16e-04,	3.1,	0.71,	0
13,	3.33e-06,	1.94e-03,	1.23e-04,	0.2,	0.61,	0
14,	2.02e-06,	1.92e-03,	7.45e-05,	0.61,	0.72,	0
15,	2.05e-06,	1.95e-03,	7.57e-05,	1,	0.54,	0
16,	1.18e-06,	1.93e-03,	4.36e-05,	0.58,	0.74,	0
17,	1.55e-06,	1.93e-03,	5.72e-05,	1.3,	0.62,	0
18,	8.97e-07,	1.93e-03,	3.31e-05,	0.58,	0.77,	0
19,	7.77e-07,	1.94e-03,	2.86e-05,	0.87,	0.83,	0
20,	7.81e-07,	1.92e-03,	2.88e-05,	1,	0.82,	0
21,	2.76e-06,	1.91e-03,	1.02e-04,	3.5,	1.2,	0
22,	5.53e-07,	1.92e-03,	2.04e-05,	0.2,	0.81,	0
23,	1.73e-06,	1.95e-03,	6.38e-05,	3.1,	1.1,	0
24,	5.20e-07,	1.94e-03,	1.92e-05,	0.3,	0.92,	0
25,	3.75e-07,	1.94e-03,	1.38e-05,	0.72,	0.86,	0
26,	3.94e-07,	1.92e-03,	1.45e-05,	1,	0.68,	0
27,	4.98e-07,	1.93e-03,	1.84e-05,	1.3,	0.98,	0
28,	3.76e-07,	1.94e-03,	1.39e-05,	0.75,	0.74,	0
29,	1.91e-07,	1.93e-03,	7.05e-06,	0.51,	0.82,	0
30,	4.87e-07,	1.93e-03,	1.80e-05,	2.5,	1.1,	0
31,	1.08e-07,	1.93e-03,	3.96e-06,	0.22,	0.77,	0
32,	5.29e-07,	1.93e-03,	1.95e-05,	4.9,	1,	0
33,	1.90e-07,	1.93e-03,	7.00e-06,	0.36,	0.87,	0
34,	1.38e-07,	1.93e-03,	5.10e-06,	0.73,	0.94,	0
35,	9.33e-08,	1.93e-03,	3.44e-06,	0.67,	0.72,	0
36,	1.03e-07,	1.93e-03,	3.79e-06,	1.1,	0.99,	0
37,	5.50e-08,	1.93e-03,	2.03e-06,	0.53,	0.64,	0
38,	1.29e-07,	1.93e-03,	4.74e-06,	2.3,	0.92,	0
39,	6.18e-08,	1.93e-03,	2.28e-06,	0.48,	0.85,	0
40,	1.97e-07,	1.93e-03,	7.26e-06,	3.2,	1.2,	0
41,	7.75e-08,	1.93e-03,	2.86e-06,	0.39,	0.94,	0
42,	1.89e-07,	1.93e-03,	6.95e-06,	2.4,	1.3,	0
43,	5.31e-08,	1.93e-03,	1.96e-06,	0.28,	0.84,	0
44,	6.33e-08,	1.93e-03,	2.33e-06,	1.2,	1,	0
45,	3.82e-08,	1.93e-03,	1.41e-06,	0.6,	0.72,	0
46,	1.18e-07,	1.93e-03,	4.35e-06,	3.1,	1.1,	0
47,	8.53e-08,	1.93e-03,	3.14e-06,	0.72,	0.85,	0
48,	3.55e-08,	1.93e-03,	1.31e-06,	0.42,	0.92,	0
49,	1.68e-07,	1.93e-03,	6.19e-06,	4.7,	1.2,	0
50,	3.35e-08,	1.93e-03,	1.23e-06,	0.2,	0.97,	0
51,	2.10e-08,	1.93e-03,	7.73e-07,	0.63,	0.71,	0
52,	2.88e-08,	1.93e-03,	1.06e-06,	1.4,	0.8,	0
53,	1.98e-07,	1.93e-03,	7.31e-06,	6.9,	1.4,	0
54,	8.84e-08,	1.93e-03,	3.26e-06,	0.45,	0.88,	0
55,	1.97e-08,	1.93e-03,	7.26e-07,	0.22,	0.9,	0
56,	2.78e-08,	1.93e-03,	1.02e-06,	1.4,	1.1,	0
57,	1.47e-08,	1.93e-03,	5.40e-07,	0.53,	0.87,	0
58,	3.28e-08,	1.93e-03,	1.21e-06,	2.2,	0.7,	0
59,	1.78e-08,	1.93e-03,	6.57e-07,	0.54,	0.73,	0
60,	2.53e-08,	1.93e-03,	9.32e-07,	1.4,	1.1,	0
61,	5.39e-08,	1.93e-03,	1.99e-06,	2.1,	1.1,	0
62,	2.40e-08,	1.93e-03,	8.84e-07,	0.44,	1.1,	0
63,	1.48e-08,	1.93e-03,	5.47e-07,	0.62,	0.85,	0
64,	2.73e-08,	1.93e-03,	1.00e-06,	1.8,	1.1,	0
65,	3.36e-08,	1.93e-03,	1.24e-06,	1.2,	1.1,	0
66,	1.21e-08,	1.93e-03,	4.47e-07,	0.36,	0.74,	0
67,	2.08e-08,	1.93e-03,	7.66e-07,	1.7,	0.97,	0
68,	1.27e-08,	1.93e-03,	4.68e-07,	0.61,	0.97,	0
69,	1.10e-08,	1.93e-03,	4.07e-07,	0.87,	0.83,	0
70,	4.82e-08,	1.93e-03,	1.78e-06,	4.4,	1.1,	0
71,	1.06e-08,	1.93e-03,	3.92e-07,	0.22,	0.97,	0
72,	1.43e-08,	1.93e-03,	5.28e-07,	1.3,	0.93,	0
73,	9.26e-09,	1.93e-03,	3.41e-07,	0.65,	0.94,	0
74,	6.26e-08,	1.93e-03,	2.31e-06,	6.8,	1.4,	0
75,	7.97e-09,	1.93e-03,	2.94e-07,	0.13,	0.7,	0
76,	1.03e-08,	1.93e-03,	3.81e-07,	1.3,	0.99,	0
77,	8.41e-09,	1.93e-03,	3.10e-07,	0.81,	0.9,	0
78,	1.50e-08,	1.93e-03,	5.54e-07,	1.8,	1.1,	0
79,	6.82e-09,	1.93e-03,	2.51e-07,	0.45,	0.64,	0
80,	4.44e-08,	1.93e-03,	1.63e-06,	6.5,	1.4,	0
81,	1.55e-08,	1.93e-03,	5.70e-07,	0.35,	1.1,	0
82,	3.69e-08,	1.93e-03,	1.36e-06,	2.4,	1.3,	0
83,	5.89e-09,	1.93e-03,	2.17e-07,	0.16,	0.83,	0
84,	2.59e-08,	1.93e-03,	9.54e-07,	4.4,	1.3,	0
85,	1.04e-08,	1.93e-03,	3.83e-07,	0.4,	0.75,	0
86,	8.02e-09,	1.93e-03,	2.96e-07,	0.77,	0.88,	0
87,	1.15e-08,	1.93e-03,	4.24e-07,	1.4,	0.79,	0
88,	5.36e-09,	1.93e-03,	1.98e-07,	0.47,	0.98,	0
89,	5.59e-08,	1.93e-03,	2.06e-06,	10,	1.2,	0
90,	5.21e-09,	1.93e-03,	1.92e-07,	0.093,	0.87,	0
91,	7.55e-09,	1.93e-03,	2.78e-07,	1.4,	0.99,	0
92,	1.62e-08,	1.93e-03,	5.97e-07,	2.1,	1.1,	0
93,	3.68e-09,	1.93e-03,	1.35e-07,	0.23,	0.93,	0
94,	3.61e-08,	1.93e-03,	1.33e-06,	9.8,	0.92,	0
95,	5.07e-09,	1.93e-03,	1.87e-07,	0.14,	0.99,	0
96,	9.14e-09,	1.93e-03,	3.37e-07,	1.8,	1,	0
97,	6.62e-09,	1.93e-03,	2.44e-07,	0.73,	0.84,	0
98,	7.86e-09,	1.93e-03,	2.90e-07,	1.2,	1.2,	0
99,	3.22e-09,	1.93e-03,	1.18e-07,	0.41,	0.62,	0
100,	1.41e-08,	1.93e-03,	5.21e-07,	4.4,	1.2,	0
101,	9.61e-09,	1.93e-03,	3.54e-07,	0.68,	1,	0
102,	1.35e-08,	1.93e-03,	4.97e-07,	1.4,	1.2,	0
103,	3.40e-09,	1.93e-03,	1.25e-07,	0.25,	0.85,	0
104,	1.27e-08,	1.93e-03,	4.69e-07,	3.7,	1.3,	0
105,	5.15e-09,	1.93e-03,	1.90e-07,	0.4,	0.82,	0


==> data/iterations_square_cart_sch_f_rby0_k0_n256.csv <==
Iter,NormalizedRes,L2Error,BoundaryL2Norm,IterConvRate,AsympConvRate,MatVec
0,	1.00e+00,	4.09e+01,	3.68e+01,		 ,		 ,	0
1,	1.03e-01,	3.69e+00,	3.78e+00,	0.1,	0.1,	0
2,	2.95e-02,	1.26e+00,	1.09e+00,	0.29,	0.17,	0
3,	5.10e-03,	1.86e-01,	1.88e-01,	0.17,	0.17,	0
4,	3.19e-03,	1.47e-01,	1.18e-01,	0.63,	0.24,	0
5,	3.67e-04,	1.20e-02,	1.35e-02,	0.11,	0.21,	0
6,	1.80e-04,	6.44e-03,	6.63e-03,	0.49,	0.28,	0
7,	3.48e-04,	1.41e-02,	1.28e-02,	1.9,	0.41,	0
8,	3.57e-05,	1.14e-03,	1.32e-03,	0.1,	0.37,	0
9,	1.02e-05,	5.74e-04,	3.76e-04,	0.29,	0.32,	0
10,	4.50e-05,	1.59e-03,	1.66e-03,	4.4,	0.66,	0
11,	5.27e-06,	5.15e-04,	1.94e-04,	0.12,	0.49,	0
12,	1.68e-05,	7.21e-04,	6.20e-04,	3.2,	0.55,	0
13,	3.28e-06,	4.95e-04,	1.21e-04,	0.2,	0.62,	0
14,	3.27e-05,	1.37e-03,	1.21e-03,	10,	1.3,	0
15,	1.40e-06,	4.84e-04,	5.15e-05,	0.043,	0.5,	0
16,	1.80e-06,	4.87e-04,	6.64e-05,	1.3,	0.81,	0
17,	1.22e-06,	4.84e-04,	4.49e-05,	0.68,	0.59,	0
18,	7.96e-07,	4.83e-04,	2.93e-05,	0.65,	0.75,	0
19,	8.18e-07,	4.95e-04,	3.01e-05,	1,	0.48,	0
20,	1.19e-06,	4.74e-04,	4.40e-05,	1.5,	0.97,	0
21,	8.40e-07,	4.80e-04,	3.10e-05,	0.7,	0.86,	0
22,	1.13e-06,	4.74e-04,	4.18e-05,	1.3,	0.99,	0
23,	9.80e-07,	4.87e-04,	3.61e-05,	0.86,	1,	0
24,	8.21e-07,	4.93e-04,	3.03e-05,	0.84,	1,	0
25,	3.87e-07,	4.88e-04,	1.42e-05,	0.47,	0.8,	0
26,	4.82e-07,	4.69e-04,	1.77e-05,	1.2,	0.89,	0
27,	3.49e-07,	4.86e-04,	1.29e-05,	0.72,	0.79,	0
28,	7.79e-07,	4.91e-04,	2.87e-05,	2.2,	0.96,	0
29,	2.27e-07,	4.84e-04,	8.37e-06,	0.29,	0.77,	0
30,	3.69e-07,	4.80e-04,	1.36e-05,	1.6,	0.99,	0
31,	1.57e-07,	4.83e-04,	5.79e-06,	0.43,	0.8,	0
32,	3.05e-07,	4.82e-04,	1.12e-05,	1.9,	0.97,	0
33,	1.55e-07,	4.84e-04,	5.70e-06,	0.51,	0.72,	0
34,	1.50e-07,	4.82e-04,	5.53e-06,	0.97,	0.92,	0
35,	9.23e-08,	4.83e-04,	3.40e-06,	0.62,	0.76,	0
36,	1.81e-07,	4.82e-04,	6.66e-06,	2,	1,	0
37,	8.61e-08,	4.81e-04,	3.17e-06,	0.48,	0.78,	0
38,	5.68e-08,	4.84e-04,	2.09e-06,	0.66,	0.82,	0
39,	1.11e-07,	4.84e-04,	4.10e-06,	2,	0.94,	0
40,	3.72e-07,	4.80e-04,	1.37e-05,	3.3,	1.3,	0
41,	1.25e-07,	4.81e-04,	4.60e-06,	0.34,	0.93,	0
42,	2.27e-07,	4.81e-04,	8.37e-06,	1.8,	1.2,	0
43,	6.46e-08,	4.83e-04,	2.38e-06,	0.28,	1,	0
44,	1.15e-07,	4.83e-04,	4.22e-06,	1.8,	1,	0
45,	3.85e-08,	4.83e-04,	1.42e-06,	0.34,	0.64,	0
46,	7.11e-08,	4.81e-04,	2.62e-06,	1.8,	0.89,	0
47,	3.30e-08,	4.83e-04,	1.21e-06,	0.46,	0.68,	0
48,	5.43e-08,	4.83e-04,	2.00e-06,	1.6,	0.97,	0
49,	9.72e-08,	4.82e-04,	3.58e-06,	1.8,	0.97,	0
50,	2.48e-08,	4.83e-04,	9.13e-07,	0.25,	0.92,	0
51,	3.64e-08,	4.83e-04,	1.34e-06,	1.5,	0.87,	0
52,	5.44e-08,	4.83e-04,	2.01e-06,	1.5,	1.1,	0
53,	1.68e-08,	4.83e-04,	6.19e-07,	0.31,	0.79,	0
54,	4.72e-08,	4.83e-04,	1.74e-06,	2.8,	0.87,	0
55,	2.37e-08,	4.83e-04,	8.74e-07,	0.5,	0.99,	0
56,	2.04e-08,	4.83e-04,	7.52e-07,	0.86,	0.89,	0
57,	2.58e-08,	4.82e-04,	9.51e-07,	1.3,	0.86,	0
58,	1.67e-08,	4.83e-04,	6.14e-07,	0.65,	1,	0
59,	1.46e-08,	4.83e-04,	5.38e-07,	0.88,	0.79,	0
60,	8.93e-08,	4.83e-04,	3.29e-06,	6.1,	1.3,	0
61,	4.23e-08,	4.82e-04,	1.56e-06,	0.47,	1.2,	0
62,	8.17e-08,	4.83e-04,	3.01e-06,	1.9,	1.3,	0
63,	2.39e-08,	4.83e-04,	8.81e-07,	0.29,	1.1,	0
64,	1.34e-08,	4.83e-04,	4.93e-07,	0.56,	0.98,	0
65,	1.20e-08,	4.83e-04,	4.41e-07,	0.9,	0.67,	0
66,	1.83e-08,	4.82e-04,	6.73e-07,	1.5,	0.85,	0
67,	1.17e-08,	4.83e-04,	4.30e-07,	0.64,	0.68,	0
68,	1.60e-08,	4.83e-04,	5.91e-07,	1.4,	0.92,	0
69,	8.75e-08,	4.84e-04,	3.22e-06,	5.5,	1.5,	0
70,	1.02e-08,	4.83e-04,	3.76e-07,	0.12,	0.97,	0
71,	1.64e-08,	4.83e-04,	6.06e-07,	1.6,	0.98,	0
72,	8.07e-09,	4.83e-04,	2.97e-07,	0.49,	0.93,	0
73,	1.03e-08,	4.83e-04,	3.79e-07,	1.3,	0.91,	0
74,	2.12e-08,	4.83e-04,	7.81e-07,	2.1,	0.75,	0
75,	6.49e-09,	4.83e-04,	2.39e-07,	0.31,	0.91,	0
76,	1.30e-08,	4.83e-04,	4.78e-07,	2,	0.95,	0
77,	8.06e-09,	4.83e-04,	2.97e-07,	0.62,	1,	0
78,	8.34e-09,	4.83e-04,	3.07e-07,	1,	0.96,	0
79,	1.32e-08,	4.83e-04,	4.86e-07,	1.6,	0.91,	0
80,	8.02e-09,	4.83e-04,	2.96e-07,	0.61,	1,	0
81,	2.77e-08,	4.83e-04,	1.02e-06,	3.5,	1.2,	0
82,	3.18e-08,	4.83e-04,	1.17e-06,	1.1,	1.3,	0
83,	6.29e-09,	4.83e-04,	2.32e-07,	0.2,	0.95,	0
84,	5.50e-09,	4.83e-04,	2.03e-07,	0.87,	0.84,	0
85,	4.16e-09,	4.83e-04,	1.53e-07,	0.76,	0.88,	0
86,	4.85e-09,	4.83e-04,	1.79e-07,	1.2,	0.71,	0
87,	8.04e-09,	4.83e-04,	2.96e-07,	1.7,	0.76,	0
88,	3.73e-09,	4.83e-04,	1.38e-07,	0.46,	0.9,	0
89,	2.39e-08,	4.83e-04,	8.80e-07,	6.4,	1.3,	0
90,	3.93e-09,	4.83e-04,	1.45e-07,	0.16,	0.99,	0
91,	1.42e-08,	4.83e-04,	5.22e-07,	3.6,	1.2,	0


==> data/iterations_square_cart_sch_f_rby0_k0_n64.csv <==
Iter,NormalizedRes,L2Error,BoundaryL2Norm,IterConvRate,AsympConvRate,MatVec
0,	1.00e+00,	4.09e+01,	3.69e+01,		 ,		 ,	0
1,	1.03e-01,	3.70e+00,	3.78e+00,	0.1,	0.1,	0
2,	2.95e-02,	1.26e+00,	1.09e+00,	0.29,	0.17,	0
3,	5.12e-03,	1.88e-01,	1.89e-01,	0.17,	0.17,	0
4,	3.17e-03,	1.51e-01,	1.17e-01,	0.62,	0.24,	0
5,	3.72e-04,	1.39e-02,	1.37e-02,	0.12,	0.21,	0
6,	1.82e-04,	9.99e-03,	6.71e-03,	0.49,	0.28,	0
7,	9.10e-05,	9.20e-03,	3.36e-03,	0.5,	0.31,	0
8,	4.05e-05,	7.66e-03,	1.49e-03,	0.44,	0.38,	0
9,	1.07e-05,	7.73e-03,	3.93e-04,	0.26,	0.32,	0
10,	4.79e-05,	7.74e-03,	1.77e-03,	4.5,	0.66,	0
11,	5.79e-06,	7.73e-03,	2.13e-04,	0.12,	0.5,	0
12,	1.83e-05,	7.68e-03,	6.74e-04,	3.2,	0.73,	0
13,	3.52e-06,	7.72e-03,	1.30e-04,	0.19,	0.61,	0
14,	3.16e-06,	7.69e-03,	1.16e-04,	0.9,	0.78,	0
15,	1.89e-06,	7.72e-03,	6.97e-05,	0.6,	0.52,	0
16,	1.35e-06,	7.71e-03,	4.98e-05,	0.72,	0.75,	0
17,	1.17e-06,	7.71e-03,	4.33e-05,	0.87,	0.58,	0
18,	1.40e-06,	7.72e-03,	5.16e-05,	1.2,	0.83,	0
19,	8.64e-07,	7.73e-03,	3.19e-05,	0.62,	0.77,	0
20,	9.95e-07,	7.70e-03,	3.67e-05,	1.2,	0.88,	0
21,	3.18e-06,	7.69e-03,	1.17e-04,	3.2,	1.2,	0
22,	7.63e-07,	7.70e-03,	2.81e-05,	0.24,	0.92,	0
23,	1.75e-06,	7.71e-03,	6.45e-05,	2.3,	1,	0
24,	5.92e-07,	7.73e-03,	2.18e-05,	0.34,	0.93,	0
25,	5.60e-07,	7.72e-03,	2.07e-05,	0.95,	0.89,	0
26,	4.51e-07,	7.71e-03,	1.66e-05,	0.81,	0.68,	0
27,	6.71e-07,	7.70e-03,	2.47e-05,	1.5,	0.97,	0
28,	4.65e-07,	7.72e-03,	1.71e-05,	0.69,	0.77,	0
29,	2.69e-07,	7.71e-03,	9.91e-06,	0.58,	0.85,	0
30,	5.52e-07,	7.71e-03,	2.03e-05,	2.1,	1,	0
31,	1.86e-07,	7.71e-03,	6.84e-06,	0.34,	0.84,	0
32,	6.60e-07,	7.72e-03,	2.43e-05,	3.6,	1,	0
33,	2.24e-07,	7.72e-03,	8.25e-06,	0.34,	0.86,	0
34,	2.37e-07,	7.71e-03,	8.74e-06,	1.1,	0.98,	0
35,	1.35e-07,	7.71e-03,	4.98e-06,	0.57,	0.75,	0
36,	1.50e-07,	7.71e-03,	5.54e-06,	1.1,	0.96,	0
37,	8.98e-08,	7.71e-03,	3.31e-06,	0.6,	0.67,	0
38,	2.02e-07,	7.72e-03,	7.45e-06,	2.2,	0.98,	0
39,	1.39e-07,	7.72e-03,	5.11e-06,	0.69,	0.9,	0
40,	5.41e-07,	7.71e-03,	1.99e-05,	3.9,	1.3,	0
41,	1.66e-07,	7.71e-03,	6.12e-06,	0.31,	1,	0
42,	4.35e-07,	7.71e-03,	1.61e-05,	2.6,	1.4,	0
43,	9.37e-08,	7.72e-03,	3.46e-06,	0.22,	0.86,	0
44,	1.38e-07,	7.72e-03,	5.09e-06,	1.5,	1,	0
45,	1.84e-07,	7.72e-03,	6.80e-06,	1.3,	0.81,	0
46,	1.05e-07,	7.71e-03,	3.87e-06,	0.57,	0.91,	0
47,	1.26e-07,	7.71e-03,	4.64e-06,	1.2,	0.78,	0
48,	6.25e-08,	7.71e-03,	2.31e-06,	0.5,	0.92,	0
49,	1.88e-07,	7.71e-03,	6.94e-06,	3,	1.1,	0
50,	5.74e-08,	7.71e-03,	2.12e-06,	0.3,	0.79,	0
51,	5.57e-08,	7.71e-03,	2.05e-06,	0.97,	0.88,	0
52,	5.14e-08,	7.71e-03,	1.90e-06,	0.92,	0.84,	0
53,	1.25e-07,	7.71e-03,	4.62e-06,	2.4,	1.1,	0
54,	3.19e-07,	7.71e-03,	1.18e-05,	2.5,	1.1,	0
55,	3.88e-08,	7.71e-03,	1.43e-06,	0.12,	0.92,	0
56,	5.92e-08,	7.71e-03,	2.18e-06,	1.5,	1,	0
57,	3.45e-08,	7.71e-03,	1.27e-06,	0.58,	0.92,	0
58,	7.13e-08,	7.72e-03,	2.63e-06,	2.1,	0.89,	0
59,	5.18e-08,	7.71e-03,	1.91e-06,	0.73,	0.7,	0
60,	7.30e-08,	7.71e-03,	2.69e-06,	1.4,	1.1,	0
61,	1.45e-07,	7.71e-03,	5.35e-06,	2,	1.2,	0
62,	6.74e-08,	7.71e-03,	2.48e-06,	0.46,	1.1,	0
63,	3.68e-08,	7.71e-03,	1.36e-06,	0.55,	0.88,	0
64,	5.72e-08,	7.72e-03,	2.11e-06,	1.6,	1,	0
65,	6.15e-08,	7.71e-03,	2.27e-06,	1.1,	0.97,	0
66,	5.92e-08,	7.71e-03,	2.18e-06,	0.96,	0.84,	0
67,	5.24e-08,	7.71e-03,	1.93e-06,	0.88,	0.95,	0
68,	2.35e-08,	7.71e-03,	8.68e-07,	0.45,	0.91,	0
69,	7.82e-08,	7.71e-03,	2.88e-06,	3.3,	1.1,	0
70,	3.03e-08,	7.71e-03,	1.12e-06,	0.39,	0.87,	0
71,	3.56e-08,	7.71e-03,	1.31e-06,	1.2,	0.9,	0
72,	1.92e-08,	7.71e-03,	7.09e-07,	0.54,	0.82,	0
73,	6.92e-08,	7.71e-03,	2.55e-06,	3.6,	1.2,	0
74,	1.49e-07,	7.71e-03,	5.49e-06,	2.1,	1.1,	0
75,	2.57e-08,	7.71e-03,	9.48e-07,	0.17,	0.97,	0
76,	3.84e-08,	7.71e-03,	1.42e-06,	1.5,	1,	0
77,	2.65e-08,	7.71e-03,	9.77e-07,	0.69,	1.1,	0
78,	3.43e-08,	7.71e-03,	1.27e-06,	1.3,	0.87,	0
79,	1.77e-08,	7.71e-03,	6.51e-07,	0.51,	0.65,	0
80,	9.37e-08,	7.71e-03,	3.46e-06,	5.3,	1.3,	0
81,	5.63e-08,	7.71e-03,	2.08e-06,	0.6,	1.1,	0
82,	9.11e-08,	7.71e-03,	3.36e-06,	1.6,	1.3,	0
83,	1.64e-08,	7.71e-03,	6.06e-07,	0.18,	0.86,	0
84,	4.75e-08,	7.71e-03,	1.75e-06,	2.9,	1.2,	0
85,	3.49e-08,	7.71e-03,	1.29e-06,	0.73,	0.82,	0
86,	2.30e-08,	7.71e-03,	8.49e-07,	0.66,	0.84,	0
87,	3.57e-08,	7.71e-03,	1.32e-06,	1.5,	0.83,	0
88,	2.09e-08,	7.71e-03,	7.72e-07,	0.59,	1,	0
89,	4.39e-08,	7.71e-03,	1.62e-06,	2.1,	0.98,	0
90,	1.61e-08,	7.71e-03,	5.95e-07,	0.37,	0.86,	0
91,	1.65e-08,	7.71e-03,	6.10e-07,	1,	0.94,	0
92,	2.87e-08,	7.71e-03,	1.06e-06,	1.7,	0.96,	0
93,	2.09e-08,	7.71e-03,	7.69e-07,	0.73,	1,	0
94,	2.79e-08,	7.71e-03,	1.03e-06,	1.3,	0.91,	0


==> data/iterations_square_cart_sch_f_rby0_k1_n128.csv <==
Iter,NormalizedRes,L2Error,BoundaryL2Norm,IterConvRate,AsympConvRate,MatVec
0,	1.00e+00,	4.09e+01,	3.68e+01,		 ,		 ,	0
1,	1.03e-01,	3.69e+00,	3.78e+00,	0.1,	0.1,	0
2,	2.95e-02,	1.26e+00,	1.09e+00,	0.29,	0.17,	0
3,	5.10e-03,	1.87e-01,	1.88e-01,	0.17,	0.17,	0
4,	3.76e-03,	1.48e-01,	1.38e-01,	0.74,	0.25,	0
5,	5.37e-03,	2.52e-01,	1.98e-01,	1.4,	0.35,	0
6,	3.66e-04,	1.22e-02,	1.35e-02,	0.068,	0.32,	0
7,	1.07e-03,	3.84e-02,	3.95e-02,	2.9,	0.52,	0
8,	2.86e-04,	9.25e-03,	1.05e-02,	0.27,	0.56,	0
9,	2.22e-04,	9.30e-03,	8.17e-03,	0.78,	0.57,	0
10,	3.53e-05,	1.02e-03,	1.30e-03,	0.16,	0.37,	0
11,	6.19e-05,	2.43e-03,	2.28e-03,	1.8,	0.7,	0
12,	4.35e-05,	2.03e-03,	1.60e-03,	0.7,	0.53,	0
13,	4.49e-05,	1.63e-03,	1.65e-03,	1,	0.69,	0
14,	9.54e-06,	2.71e-04,	3.50e-04,	0.21,	0.53,	0
15,	2.02e-05,	7.55e-04,	7.45e-04,	2.1,	0.89,	0
16,	2.82e-05,	1.30e-03,	1.04e-03,	1.4,	0.85,	0
17,	6.26e-06,	1.85e-04,	2.29e-04,	0.22,	0.68,	0
18,	1.60e-05,	5.47e-04,	5.89e-04,	2.6,	0.81,	0
19,	5.60e-05,	2.25e-03,	2.06e-03,	3.5,	1.4,	0
20,	2.76e-06,	9.33e-05,	9.75e-05,	0.049,	0.67,	0
21,	1.09e-05,	4.05e-04,	4.01e-04,	4,	0.83,	0
22,	3.85e-06,	1.47e-04,	1.39e-04,	0.35,	0.91,	0
23,	2.44e-06,	7.35e-05,	8.53e-05,	0.64,	0.69,	0
24,	2.35e-06,	8.33e-05,	8.20e-05,	0.96,	0.53,	0
25,	1.96e-05,	7.88e-04,	7.21e-04,	8.3,	1.5,	0
26,	3.45e-06,	1.42e-04,	1.24e-04,	0.18,	0.79,	0
27,	6.30e-06,	2.29e-04,	2.31e-04,	1.8,	1.1,	0
28,	7.50e-06,	2.68e-04,	2.75e-04,	1.2,	1.3,	0
29,	2.93e-06,	1.17e-04,	1.04e-04,	0.39,	1,	0
30,	1.42e-05,	5.41e-04,	5.22e-04,	4.8,	0.94,	0
31,	2.86e-06,	1.01e-04,	1.01e-04,	0.2,	0.96,	0
32,	9.37e-06,	3.49e-04,	3.44e-04,	3.3,	1.1,	0
33,	7.52e-06,	2.73e-04,	2.76e-04,	0.8,	1,	0
34,	2.50e-06,	9.22e-05,	8.78e-05,	0.33,	0.97,	0
35,	2.37e-06,	7.92e-05,	8.28e-05,	0.95,	0.7,	0
36,	3.57e-06,	1.36e-04,	1.29e-04,	1.5,	1,	0
37,	1.04e-05,	3.56e-04,	3.82e-04,	2.9,	1,	0
38,	3.53e-06,	1.61e-04,	1.28e-04,	0.34,	0.86,	0
39,	6.84e-06,	2.68e-04,	2.51e-04,	1.9,	1.2,	0
40,	1.84e-06,	6.18e-05,	6.19e-05,	0.27,	0.95,	0
41,	4.60e-06,	1.45e-04,	1.67e-04,	2.5,	1.1,	0
42,	1.86e-06,	6.79e-05,	6.26e-05,	0.41,	0.71,	0
43,	4.32e-06,	1.63e-04,	1.57e-04,	2.3,	1,	0
44,	2.73e-06,	1.16e-04,	9.68e-05,	0.63,	0.83,	0
45,	9.02e-06,	3.68e-04,	3.31e-04,	3.3,	1.4,	0
46,	2.50e-06,	7.31e-05,	8.78e-05,	0.28,	0.89,	0
47,	4.76e-06,	1.84e-04,	1.73e-04,	1.9,	1.2,	0
48,	6.13e-06,	2.13e-04,	2.24e-04,	1.3,	1.1,	0
49,	3.18e-06,	1.33e-04,	1.14e-04,	0.52,	1,	0
50,	2.35e-06,	8.14e-05,	8.20e-05,	0.74,	0.76,	0
51,	6.14e-06,	2.27e-04,	2.24e-04,	2.6,	1.2,	0
52,	2.19e-06,	7.75e-05,	7.57e-05,	0.36,	0.86,	0
53,	4.49e-06,	1.49e-04,	1.63e-04,	2,	0.94,	0
54,	3.13e-06,	1.17e-04,	1.12e-04,	0.7,	1,	0
55,	4.94e-06,	1.69e-04,	1.80e-04,	1.6,	1.2,	0
56,	2.27e-06,	8.80e-05,	7.89e-05,	0.46,	0.82,	0
57,	7.97e-06,	2.92e-04,	2.92e-04,	3.5,	1.3,	0
58,	3.89e-06,	1.79e-04,	1.41e-04,	0.49,	0.97,	0
59,	6.64e-06,	2.64e-04,	2.43e-04,	1.7,	1.2,	0
60,	1.61e-06,	4.56e-05,	5.20e-05,	0.24,	0.8,	0
61,	1.06e-05,	3.96e-04,	3.91e-04,	6.6,	1.4,	0
62,	4.20e-06,	1.48e-04,	1.52e-04,	0.4,	0.88,	0
63,	1.71e-06,	5.33e-05,	5.64e-05,	0.41,	0.85,	0
64,	2.89e-06,	1.27e-04,	1.03e-04,	1.7,	0.85,	0
65,	9.52e-06,	3.63e-04,	3.50e-04,	3.3,	1.4,	0
66,	2.82e-06,	9.86e-05,	1.00e-04,	0.3,	0.77,	0
67,	4.11e-06,	1.52e-04,	1.49e-04,	1.5,	1,	0
68,	3.91e-06,	1.36e-04,	1.42e-04,	0.95,	1.2,	0
69,	3.95e-06,	1.67e-04,	1.43e-04,	1,	1.1,	0
70,	2.23e-06,	7.01e-05,	7.73e-05,	0.57,	0.75,	0
71,	7.11e-06,	2.88e-04,	2.61e-04,	3.2,	1.2,	0
72,	2.49e-06,	7.93e-05,	8.72e-05,	0.35,	0.9,	0
73,	2.74e-06,	8.46e-05,	9.70e-05,	1.1,	0.93,	0
74,	3.04e-06,	1.11e-04,	1.09e-04,	1.1,	0.95,	0
75,	5.99e-06,	2.20e-04,	2.19e-04,	2,	1.2,	0
76,	2.34e-06,	8.62e-05,	8.16e-05,	0.39,	0.8,	0
77,	7.08e-06,	2.57e-04,	2.60e-04,	3,	1.2,	0
78,	4.33e-06,	1.38e-04,	1.57e-04,	0.61,	1.1,	0
79,	6.84e-06,	3.08e-04,	2.51e-04,	1.6,	1.2,	0
80,	1.62e-06,	4.63e-05,	5.24e-05,	0.24,	0.77,	0
81,	1.32e-05,	5.12e-04,	4.85e-04,	8.2,	1.4,	0
82,	3.28e-06,	1.06e-04,	1.17e-04,	0.25,	0.86,	0
83,	1.78e-06,	5.66e-05,	5.93e-05,	0.54,	0.84,	0
84,	3.03e-06,	1.42e-04,	1.08e-04,	1.7,	0.85,	0
85,	1.07e-05,	4.06e-04,	3.92e-04,	3.5,	1.5,	0
86,	2.53e-06,	9.04e-05,	8.91e-05,	0.24,	0.72,	0
87,	4.07e-06,	1.50e-04,	1.47e-04,	1.6,	1,	0
88,	6.27e-06,	2.35e-04,	2.29e-04,	1.5,	1.3,	0
89,	3.65e-06,	1.45e-04,	1.32e-04,	0.58,	1,	0
90,	2.43e-06,	7.34e-05,	8.48e-05,	0.67,	0.74,	0
91,	3.19e-06,	1.26e-04,	1.14e-04,	1.3,	1,	0
92,	2.40e-06,	7.28e-05,	8.36e-05,	0.75,	0.9,	0
93,	2.99e-06,	1.16e-04,	1.06e-04,	1.2,	0.86,	0
94,	4.61e-06,	1.68e-04,	1.68e-04,	1.5,	1,	0


==> data/iterations_square_cart_sch_f_rby0_k1_n256.csv <==
Iter,NormalizedRes,L2Error,BoundaryL2Norm,IterConvRate,AsympConvRate,MatVec
0,	1.00e+00,	4.09e+01,	3.68e+01,		 ,		 ,	0
1,	1.03e-01,	3.69e+00,	3.78e+00,	0.1,	0.1,	0
2,	2.95e-02,	1.26e+00,	1.09e+00,	0.29,	0.17,	0
3,	5.10e-03,	1.86e-01,	1.88e-01,	0.17,	0.17,	0
4,	3.23e-03,	1.43e-01,	1.19e-01,	0.63,	0.24,	0
5,	8.13e-03,	3.44e-01,	3.00e-01,	2.5,	0.38,	0
6,	3.65e-04,	1.20e-02,	1.34e-02,	0.045,	0.32,	0
7,	3.74e-04,	1.48e-02,	1.38e-02,	1,	0.42,	0
8,	1.98e-04,	5.76e-03,	7.31e-03,	0.53,	0.52,	0
9,	9.71e-04,	4.02e-02,	3.58e-02,	4.9,	0.79,	0
10,	3.52e-05,	1.01e-03,	1.30e-03,	0.036,	0.34,	0
11,	1.57e-05,	6.29e-04,	5.76e-04,	0.45,	0.53,	0
12,	3.53e-05,	1.43e-03,	1.30e-03,	2.3,	0.62,	0
13,	2.15e-05,	7.66e-04,	7.91e-04,	0.61,	0.64,	0
14,	1.39e-05,	5.08e-04,	5.12e-04,	0.65,	0.43,	0
15,	8.28e-06,	3.28e-04,	3.05e-04,	0.6,	0.75,	0
16,	1.78e-05,	6.88e-04,	6.56e-04,	2.2,	1,	0
17,	6.83e-06,	2.44e-04,	2.52e-04,	0.38,	0.72,	0
18,	3.24e-06,	1.14e-04,	1.19e-04,	0.47,	0.68,	0
19,	1.84e-06,	5.72e-05,	6.78e-05,	0.57,	0.67,	0
20,	7.11e-06,	2.72e-04,	2.62e-04,	3.9,	0.97,	0
21,	1.78e-06,	6.06e-05,	6.54e-05,	0.25,	0.63,	0
22,	4.79e-06,	1.81e-04,	1.76e-04,	2.7,	0.93,	0
23,	1.14e-06,	3.84e-05,	4.17e-05,	0.24,	0.81,	0
24,	2.79e-06,	1.00e-04,	1.03e-04,	2.5,	1.1,	0
25,	2.12e-06,	8.17e-05,	7.82e-05,	0.76,	0.79,	0
26,	5.88e-06,	2.41e-04,	2.17e-04,	2.8,	1.3,	0
27,	1.18e-06,	4.51e-05,	4.34e-05,	0.2,	0.76,	0
28,	1.67e-06,	5.76e-05,	6.14e-05,	1.4,	1.1,	0
29,	1.79e-06,	6.51e-05,	6.58e-05,	1.1,	0.91,	0
30,	4.14e-06,	1.68e-04,	1.53e-04,	2.3,	1.1,	0
31,	1.02e-06,	3.88e-05,	3.75e-05,	0.25,	0.71,	0
32,	1.86e-06,	6.79e-05,	6.82e-05,	1.8,	1.1,	0
33,	8.20e-07,	2.92e-05,	3.00e-05,	0.44,	0.87,	0
34,	1.20e-06,	4.45e-05,	4.40e-05,	1.5,	0.92,	0
35,	7.43e-07,	3.20e-05,	2.71e-05,	0.62,	0.71,	0
36,	9.74e-07,	4.35e-05,	3.57e-05,	1.3,	0.99,	0
37,	6.44e-07,	1.99e-05,	2.35e-05,	0.66,	0.81,	0
38,	9.21e-07,	3.31e-05,	3.37e-05,	1.4,	1,	0
39,	7.27e-07,	2.80e-05,	2.65e-05,	0.79,	0.9,	0
40,	1.40e-06,	5.51e-05,	5.16e-05,	1.9,	1.1,	0
41,	4.56e-07,	1.48e-05,	1.64e-05,	0.32,	0.86,	0
42,	1.33e-06,	5.25e-05,	4.90e-05,	2.9,	1.2,	0
43,	5.87e-07,	2.19e-05,	2.13e-05,	0.44,	0.91,	0
44,	7.63e-07,	2.76e-05,	2.79e-05,	1.3,	1,	0
45,	4.88e-07,	1.48e-05,	1.76e-05,	0.64,	0.81,	0
46,	4.42e-07,	1.93e-05,	1.59e-05,	0.91,	0.99,	0
47,	4.83e-07,	2.01e-05,	1.74e-05,	1.1,	0.82,	0
48,	1.05e-06,	3.68e-05,	3.85e-05,	2.2,	1.1,	0
49,	1.01e-06,	4.36e-05,	3.69e-05,	0.96,	1.1,	0
50,	4.44e-07,	1.43e-05,	1.59e-05,	0.44,	0.98,	0
51,	5.87e-07,	2.28e-05,	2.13e-05,	1.3,	1.1,	0
52,	1.06e-06,	4.53e-05,	3.88e-05,	1.8,	1.2,	0
53,	3.82e-07,	1.26e-05,	1.36e-05,	0.36,	0.82,	0
54,	7.14e-07,	2.59e-05,	2.61e-05,	1.9,	0.93,	0
55,	4.27e-07,	1.68e-05,	1.53e-05,	0.6,	0.99,	0
56,	5.46e-07,	2.45e-05,	1.98e-05,	1.3,	0.99,	0
57,	3.04e-07,	8.41e-06,	1.06e-05,	0.56,	0.78,	0
58,	4.29e-07,	1.60e-05,	1.54e-05,	1.4,	1,	0
59,	6.47e-07,	2.39e-05,	2.36e-05,	1.5,	0.98,	0
60,	9.90e-07,	3.89e-05,	3.63e-05,	1.5,	1.2,	0
61,	3.58e-07,	1.14e-05,	1.27e-05,	0.36,	0.92,	0
62,	9.62e-07,	3.78e-05,	3.53e-05,	2.7,	1.3,	0
63,	6.30e-07,	2.29e-05,	2.29e-05,	0.66,	1.1,	0
64,	4.05e-07,	1.51e-05,	1.45e-05,	0.64,	0.91,	0
65,	3.74e-07,	1.13e-05,	1.33e-05,	0.92,	0.82,	0
66,	3.15e-07,	1.36e-05,	1.11e-05,	0.84,	0.97,	0
67,	3.49e-07,	1.39e-05,	1.24e-05,	1.1,	0.82,	0
68,	7.30e-07,	2.54e-05,	2.67e-05,	2.1,	1,	0
69,	5.64e-07,	2.43e-05,	2.04e-05,	0.77,	1.1,	0
70,	4.01e-07,	1.33e-05,	1.43e-05,	0.71,	1,	0
71,	5.09e-07,	2.03e-05,	1.84e-05,	1.3,	1.1,	0
72,	4.11e-07,	1.35e-05,	1.47e-05,	0.81,	1,	0
73,	5.37e-07,	2.34e-05,	1.95e-05,	1.3,	0.94,	0
74,	6.33e-07,	2.19e-05,	2.30e-05,	1.2,	1,	0
75,	3.30e-07,	1.31e-05,	1.17e-05,	0.52,	0.96,	0
76,	2.33e-07,	6.82e-06,	7.82e-06,	0.7,	0.86,	0
77,	9.54e-07,	4.07e-05,	3.50e-05,	4.1,	1.2,	0
78,	3.40e-07,	1.33e-05,	1.20e-05,	0.36,	0.91,	0
79,	7.15e-07,	2.72e-05,	2.61e-05,	2.1,	1,	0
80,	4.36e-07,	1.48e-05,	1.57e-05,	0.61,	1.1,	0
81,	4.85e-07,	1.65e-05,	1.75e-05,	1.1,	1.2,	0
82,	4.46e-07,	1.53e-05,	1.60e-05,	0.92,	0.86,	0
83,	6.62e-07,	2.50e-05,	2.41e-05,	1.5,	1.1,	0
84,	3.36e-07,	1.30e-05,	1.18e-05,	0.51,	0.86,	0
85,	2.39e-07,	8.80e-06,	8.05e-06,	0.71,	0.89,	0
86,	7.60e-07,	2.77e-05,	2.78e-05,	3.2,	1.1,	0
87,	3.62e-07,	1.36e-05,	1.29e-05,	0.48,	0.96,	0
88,	5.01e-07,	1.82e-05,	1.81e-05,	1.4,	0.95,	0
89,	5.51e-07,	2.47e-05,	2.00e-05,	1.1,	1.1,	0
90,	3.38e-07,	1.08e-05,	1.19e-05,	0.61,	1.1,	0
91,	5.08e-07,	2.03e-05,	1.83e-05,	1.5,	0.92,	0


==> data/iterations_square_cart_sch_f_rby0_k1_n64.csv <==
Iter,NormalizedRes,L2Error,BoundaryL2Norm,IterConvRate,AsympConvRate,MatVec
0,	1.00e+00,	4.09e+01,	3.68e+01,		 ,		 ,	0
1,	1.03e-01,	3.69e+00,	3.78e+00,	0.1,	0.1,	0
2,	2.95e-02,	1.26e+00,	1.09e+00,	0.29,	0.17,	0
3,	5.11e-03,	1.87e-01,	1.88e-01,	0.17,	0.17,	0
4,	8.21e-03,	3.02e-01,	3.02e-01,	1.6,	0.3,	0
5,	3.33e-03,	1.62e-01,	1.23e-01,	0.41,	0.32,	0
6,	3.88e-04,	1.37e-02,	1.43e-02,	0.12,	0.33,	0
7,	9.90e-04,	3.38e-02,	3.64e-02,	2.6,	0.51,	0
8,	1.76e-03,	6.84e-02,	6.50e-02,	1.8,	0.81,	0
9,	1.75e-04,	6.22e-03,	6.44e-03,	0.099,	0.46,	0
10,	6.54e-05,	2.34e-03,	2.40e-03,	0.37,	0.46,	0
11,	4.54e-05,	1.54e-03,	1.65e-03,	0.69,	0.65,	0
12,	6.26e-05,	2.27e-03,	2.29e-03,	1.4,	0.58,	0
13,	1.56e-04,	5.58e-03,	5.74e-03,	2.5,	0.62,	0
14,	7.09e-05,	3.16e-03,	2.60e-03,	0.45,	0.83,	0
15,	1.48e-04,	6.19e-03,	5.44e-03,	2.1,	1.2,	0
16,	2.25e-05,	6.93e-04,	7.96e-04,	0.15,	0.87,	0
17,	6.82e-05,	2.33e-03,	2.50e-03,	3,	1,	0
18,	5.28e-05,	1.96e-03,	1.93e-03,	0.77,	0.81,	0
19,	2.84e-05,	1.27e-03,	1.03e-03,	0.54,	0.83,	0
20,	1.72e-05,	5.19e-04,	5.92e-04,	0.61,	0.65,	0
21,	5.69e-05,	2.27e-03,	2.08e-03,	3.3,	1.2,	0
22,	1.90e-05,	6.99e-04,	6.63e-04,	0.33,	0.77,	0
23,	2.47e-05,	7.00e-04,	8.83e-04,	1.3,	0.86,	0
24,	1.69e-05,	6.97e-04,	5.88e-04,	0.68,	0.9,	0
25,	6.04e-05,	2.51e-03,	2.22e-03,	3.6,	1.3,	0
26,	1.42e-05,	4.69e-04,	4.77e-04,	0.24,	0.76,	0
27,	3.91e-05,	1.18e-03,	1.42e-03,	2.7,	1.2,	0
28,	1.23e-04,	4.82e-03,	4.54e-03,	3.2,	1.4,	0
29,	3.68e-05,	1.53e-03,	1.34e-03,	0.3,	1.2,	0
30,	1.16e-04,	4.98e-03,	4.28e-03,	3.2,	1.1,	0
31,	3.04e-05,	1.01e-03,	1.10e-03,	0.26,	1.2,	0
32,	2.29e-05,	8.04e-04,	8.17e-04,	0.75,	0.9,	0
33,	5.29e-05,	1.97e-03,	1.94e-03,	2.3,	0.84,	0
34,	2.75e-05,	1.11e-03,	9.87e-04,	0.52,	0.94,	0
35,	6.25e-05,	2.28e-03,	2.29e-03,	2.3,	0.88,	0
36,	1.72e-05,	6.09e-04,	5.88e-04,	0.27,	0.89,	0
37,	3.32e-05,	1.18e-03,	1.20e-03,	1.9,	1.1,	0
38,	2.81e-05,	1.02e-03,	1.01e-03,	0.84,	0.88,	0
39,	2.05e-05,	9.00e-04,	7.26e-04,	0.73,	0.94,	0
40,	2.48e-05,	9.09e-04,	8.88e-04,	1.2,	0.83,	0
41,	2.66e-05,	9.43e-04,	9.55e-04,	1.1,	1.1,	0
42,	3.19e-05,	1.24e-03,	1.15e-03,	1.2,	0.99,	0
43,	3.08e-05,	1.16e-03,	1.11e-03,	0.97,	1,	0
44,	1.43e-05,	5.51e-04,	4.88e-04,	0.47,	0.93,	0
45,	1.86e-05,	4.87e-04,	6.47e-04,	1.3,	0.94,	0
46,	2.16e-05,	9.64e-04,	7.62e-04,	1.2,	0.96,	0
47,	2.99e-05,	1.02e-03,	1.08e-03,	1.4,	0.99,	0
48,	2.64e-05,	1.05e-03,	9.49e-04,	0.88,	0.97,	0
49,	8.66e-05,	3.24e-03,	3.18e-03,	3.3,	1.4,	0
50,	2.08e-05,	6.49e-04,	7.37e-04,	0.24,	1,	0
51,	3.96e-05,	1.60e-03,	1.44e-03,	1.9,	1.1,	0
52,	2.25e-05,	7.29e-04,	8.04e-04,	0.57,	0.94,	0
53,	3.61e-05,	1.23e-03,	1.32e-03,	1.6,	1.1,	0
54,	2.58e-05,	1.03e-03,	9.24e-04,	0.71,	0.78,	0
55,	6.90e-05,	2.86e-03,	2.53e-03,	2.7,	1.3,	0
56,	1.37e-05,	3.69e-04,	4.50e-04,	0.2,	0.81,	0
57,	2.21e-05,	7.05e-04,	7.82e-04,	1.6,	1,	0
58,	7.04e-05,	2.82e-03,	2.59e-03,	3.2,	1.1,	0
59,	1.69e-05,	7.12e-04,	5.87e-04,	0.24,	0.92,	0
60,	6.48e-05,	2.67e-03,	2.38e-03,	3.8,	0.99,	0
61,	2.16e-05,	7.95e-04,	7.64e-04,	0.33,	1.1,	0
62,	5.30e-05,	2.15e-03,	1.94e-03,	2.5,	1.2,	0
63,	3.53e-05,	1.19e-03,	1.28e-03,	0.67,	0.87,	0
64,	1.64e-05,	6.72e-04,	5.68e-04,	0.46,	0.99,	0
65,	2.08e-05,	9.23e-04,	7.33e-04,	1.3,	0.8,	0
66,	1.42e-05,	3.29e-04,	4.74e-04,	0.68,	0.92,	0
67,	2.97e-05,	1.08e-03,	1.07e-03,	2.1,	0.89,	0
68,	3.88e-05,	1.40e-03,	1.41e-03,	1.3,	1,	0
69,	2.82e-05,	8.42e-04,	1.02e-03,	0.73,	1.1,	0
70,	2.85e-05,	1.21e-03,	1.03e-03,	1,	1.1,	0
71,	3.38e-05,	1.24e-03,	1.23e-03,	1.2,	1.2,	0
72,	3.92e-05,	1.42e-03,	1.43e-03,	1.2,	1.1,	0
73,	6.27e-05,	2.34e-03,	2.30e-03,	1.6,	1.1,	0
74,	2.12e-05,	7.50e-04,	7.53e-04,	0.34,	0.94,	0
75,	2.63e-05,	1.06e-03,	9.44e-04,	1.2,	0.98,	0
76,	4.42e-05,	1.69e-03,	1.61e-03,	1.7,	1.1,	0
77,	1.45e-05,	4.46e-04,	4.82e-04,	0.33,	0.82,	0
78,	1.75e-05,	4.99e-04,	6.07e-04,	1.2,	0.78,	0
79,	5.14e-05,	2.15e-03,	1.88e-03,	2.9,	1.2,	0
80,	1.67e-05,	6.38e-04,	5.81e-04,	0.32,	0.91,	0
81,	6.37e-05,	2.69e-03,	2.34e-03,	3.8,	1.1,	0
82,	1.41e-05,	4.21e-04,	4.79e-04,	0.22,	1,	0
83,	1.69e-05,	6.67e-04,	5.79e-04,	1.2,	0.99,	0
84,	3.84e-05,	1.33e-03,	1.40e-03,	2.3,	0.94,	0
85,	3.39e-05,	1.35e-03,	1.23e-03,	0.88,	1.2,	0
86,	1.40e-05,	4.27e-04,	4.68e-04,	0.41,	0.74,	0
87,	2.91e-05,	1.17e-03,	1.05e-03,	2.1,	1.2,	0
88,	7.15e-05,	2.83e-03,	2.63e-03,	2.5,	1.3,	0
89,	5.37e-05,	1.90e-03,	1.97e-03,	0.75,	1.1,	0
90,	2.03e-05,	7.04e-04,	7.19e-04,	0.38,	0.9,	0
91,	1.39e-04,	5.08e-03,	5.10e-03,	6.8,	1.6,	0
92,	4.02e-05,	1.77e-03,	1.47e-03,	0.29,	1.1,	0
93,	4.98e-05,	1.74e-03,	1.82e-03,	1.2,	0.93,	0
94,	1.92e-05,	6.75e-04,	6.77e-04,	0.39,	0.81,	0
95,	5.80e-05,	2.41e-03,	2.13e-03,	3,	1.2,	0
96,	2.67e-05,	1.04e-03,	9.61e-04,	0.46,	0.72,	0
97,	2.07e-05,	6.67e-04,	7.29e-04,	0.78,	0.88,	0


==> data/iterations_square_cart_sch_f_rby0_k2_n128.csv <==
Iter,NormalizedRes,L2Error,BoundaryL2Norm,IterConvRate,AsympConvRate,MatVec
0,	1.00e+00,	4.09e+01,	3.68e+01,		 ,		 ,	0
1,	1.03e-01,	3.69e+00,	3.78e+00,	0.1,	0.1,	0
2,	2.95e-02,	1.26e+00,	1.09e+00,	0.29,	0.17,	0
3,	5.10e-03,	1.87e-01,	1.88e-01,	0.17,	0.17,	0
4,	3.76e-03,	1.48e-01,	1.38e-01,	0.74,	0.25,	0
5,	5.36e-03,	2.52e-01,	1.97e-01,	1.4,	0.35,	0
6,	3.66e-04,	1.22e-02,	1.35e-02,	0.068,	0.32,	0
7,	1.05e-03,	3.77e-02,	3.87e-02,	2.9,	0.51,	0
8,	2.91e-04,	9.44e-03,	1.07e-02,	0.28,	0.56,	0
9,	2.20e-04,	9.18e-03,	8.10e-03,	0.76,	0.57,	0
10,	3.53e-05,	1.03e-03,	1.30e-03,	0.16,	0.37,	0
11,	9.67e-05,	3.66e-03,	3.56e-03,	2.7,	0.77,	0
12,	5.23e-05,	2.31e-03,	1.93e-03,	0.54,	0.55,	0
13,	3.96e-05,	1.59e-03,	1.46e-03,	0.76,	0.67,	0
14,	9.48e-06,	2.70e-04,	3.49e-04,	0.24,	0.53,	0
15,	1.83e-05,	7.45e-04,	6.76e-04,	1.9,	0.88,	0
16,	4.62e-05,	2.00e-03,	1.70e-03,	2.5,	0.86,	0
17,	5.94e-06,	1.74e-04,	2.19e-04,	0.13,	0.65,	0
18,	2.90e-05,	1.00e-03,	1.07e-03,	4.9,	0.94,	0
19,	3.81e-06,	1.24e-04,	1.40e-04,	0.13,	0.83,	0
20,	5.99e-06,	2.56e-04,	2.21e-04,	1.6,	0.8,	0
21,	1.40e-06,	3.98e-05,	5.17e-05,	0.23,	0.5,	0
22,	3.32e-06,	1.34e-04,	1.22e-04,	2.4,	0.89,	0
23,	2.36e-06,	7.33e-05,	8.69e-05,	0.71,	0.61,	0
24,	4.40e-06,	1.68e-04,	1.62e-04,	1.9,	1,	0
25,	2.73e-06,	1.08e-04,	1.01e-04,	0.62,	0.85,	0
26,	1.07e-06,	3.18e-05,	3.94e-05,	0.39,	0.95,	0
27,	2.11e-06,	8.70e-05,	7.77e-05,	2,	0.91,	0
28,	1.73e-06,	7.83e-05,	6.38e-05,	0.82,	0.94,	0
29,	2.51e-06,	9.15e-05,	9.23e-05,	1.4,	0.89,	0
30,	8.16e-07,	2.75e-05,	3.00e-05,	0.33,	0.79,	0
31,	3.01e-06,	1.19e-04,	1.11e-04,	3.7,	1.2,	0
32,	6.97e-07,	2.54e-05,	2.57e-05,	0.23,	0.8,	0
33,	1.25e-06,	4.38e-05,	4.59e-05,	1.8,	0.94,	0
34,	9.54e-07,	3.67e-05,	3.51e-05,	0.77,	0.82,	0
35,	6.97e-07,	2.70e-05,	2.56e-05,	0.73,	0.97,	0
36,	1.84e-06,	7.78e-05,	6.79e-05,	2.6,	0.91,	0
37,	5.34e-07,	2.00e-05,	1.96e-05,	0.29,	0.95,	0
38,	3.78e-07,	1.31e-05,	1.39e-05,	0.71,	0.79,	0
39,	4.93e-07,	1.82e-05,	1.82e-05,	1.3,	0.88,	0
40,	1.63e-06,	5.92e-05,	5.99e-05,	3.3,	1.2,	0
41,	2.47e-07,	7.70e-06,	9.08e-06,	0.15,	0.67,	0
42,	1.43e-06,	5.65e-05,	5.28e-05,	5.8,	1.2,	0
43,	6.67e-07,	2.29e-05,	2.46e-05,	0.47,	1.1,	0
44,	2.69e-07,	9.42e-06,	9.90e-06,	0.4,	0.89,	0
45,	3.56e-07,	1.27e-05,	1.31e-05,	1.3,	0.74,	0
46,	1.34e-06,	5.85e-05,	4.95e-05,	3.8,	1.4,	0
47,	2.12e-07,	7.69e-06,	7.79e-06,	0.16,	0.68,	0
48,	1.89e-07,	5.85e-06,	6.94e-06,	0.89,	0.78,	0
49,	4.61e-07,	1.85e-05,	1.70e-05,	2.4,	1.1,	0
50,	6.84e-07,	2.52e-05,	2.52e-05,	1.5,	1.1,	0
51,	2.59e-07,	1.15e-05,	9.54e-06,	0.38,	0.72,	0
52,	2.73e-07,	9.52e-06,	1.01e-05,	1.1,	1.1,	0
53,	2.10e-07,	8.30e-06,	7.71e-06,	0.77,	1,	0
54,	2.18e-07,	7.74e-06,	8.02e-06,	1,	0.86,	0
55,	1.89e-07,	7.37e-06,	6.96e-06,	0.87,	0.77,	0
56,	1.36e-07,	4.58e-06,	5.00e-06,	0.72,	0.88,	0
57,	3.36e-07,	1.46e-05,	1.24e-05,	2.5,	1,	0
58,	2.33e-07,	8.06e-06,	8.58e-06,	0.69,	1,	0
59,	2.69e-07,	9.79e-06,	9.89e-06,	1.2,	1,	0
60,	8.85e-08,	2.73e-06,	3.23e-06,	0.33,	0.86,	0
61,	7.51e-07,	2.95e-05,	2.76e-05,	8.5,	1.4,	0
62,	8.78e-08,	2.95e-06,	3.21e-06,	0.12,	0.76,	0
63,	2.59e-07,	8.87e-06,	9.53e-06,	2.9,	1,	0
64,	8.38e-08,	2.74e-06,	3.06e-06,	0.32,	0.79,	0
65,	1.32e-07,	4.21e-06,	4.84e-06,	1.6,	1.1,	0
66,	2.23e-07,	1.02e-05,	8.20e-06,	1.7,	0.78,	0
67,	8.38e-08,	3.07e-06,	3.06e-06,	0.38,	0.99,	0
68,	1.11e-07,	3.55e-06,	4.06e-06,	1.3,	0.84,	0
69,	7.65e-08,	3.08e-06,	2.79e-06,	0.69,	0.98,	0
70,	1.04e-07,	3.56e-06,	3.81e-06,	1.4,	0.95,	0
71,	8.72e-08,	3.73e-06,	3.19e-06,	0.84,	0.83,	0
72,	1.11e-07,	4.08e-06,	4.06e-06,	1.3,	1.1,	0
73,	6.81e-08,	2.78e-06,	2.48e-06,	0.62,	0.91,	0
74,	1.94e-07,	6.41e-06,	7.14e-06,	2.9,	1.2,	0
75,	5.76e-08,	2.10e-06,	2.08e-06,	0.3,	0.89,	0
76,	7.34e-08,	2.59e-06,	2.68e-06,	1.3,	0.97,	0
77,	2.26e-07,	9.50e-06,	8.30e-06,	3.1,	1.2,	0
78,	7.36e-08,	2.61e-06,	2.68e-06,	0.33,	1,	0
79,	7.98e-08,	2.92e-06,	2.92e-06,	1.1,	0.84,	0
80,	7.43e-08,	2.30e-06,	2.71e-06,	0.93,	1.1,	0
81,	5.05e-08,	2.08e-06,	1.82e-06,	0.68,	0.93,	0
82,	7.36e-08,	2.29e-06,	2.69e-06,	1.5,	0.8,	0
83,	7.26e-08,	2.67e-06,	2.65e-06,	0.99,	1,	0
84,	6.36e-08,	2.20e-06,	2.31e-06,	0.88,	0.96,	0
85,	6.10e-08,	2.56e-06,	2.21e-06,	0.96,	0.96,	0
86,	8.49e-08,	2.88e-06,	3.10e-06,	1.4,	1.1,	0
87,	4.65e-08,	1.66e-06,	1.67e-06,	0.55,	0.91,	0
88,	8.03e-08,	2.79e-06,	2.94e-06,	1.7,	1,	0
89,	5.67e-08,	2.08e-06,	2.06e-06,	0.71,	0.98,	0
90,	1.97e-07,	8.21e-06,	7.23e-06,	3.5,	1.3,	0
91,	7.27e-08,	3.09e-06,	2.65e-06,	0.37,	0.97,	0
92,	1.84e-07,	7.66e-06,	6.75e-06,	2.5,	1.3,	0
93,	4.71e-08,	1.73e-06,	1.69e-06,	0.26,	0.9,	0
94,	6.97e-08,	2.43e-06,	2.54e-06,	1.5,	1,	0
95,	3.84e-08,	1.34e-06,	1.36e-06,	0.55,	0.72,	0
96,	7.91e-08,	2.96e-06,	2.89e-06,	2.1,	1,	0
97,	4.77e-08,	1.80e-06,	1.72e-06,	0.6,	0.76,	0
98,	7.10e-08,	2.51e-06,	2.59e-06,	1.5,	1.1,	0
99,	7.20e-08,	2.89e-06,	2.63e-06,	1,	1,	0
100,	5.99e-08,	2.20e-06,	2.18e-06,	0.83,	1.1,	0
101,	3.76e-08,	1.24e-06,	1.33e-06,	0.63,	0.86,	0
102,	6.23e-08,	2.35e-06,	2.26e-06,	1.7,	1.1,	0
103,	6.03e-08,	2.42e-06,	2.19e-06,	0.97,	0.97,	0
104,	5.93e-08,	2.00e-06,	2.15e-06,	0.98,	0.96,	0
105,	3.75e-08,	1.35e-06,	1.33e-06,	0.63,	0.91,	0


==> data/iterations_square_cart_sch_f_rby0_k2_n256.csv <==
Iter,NormalizedRes,L2Error,BoundaryL2Norm,IterConvRate,AsympConvRate,MatVec
0,	1.00e+00,	4.09e+01,	3.68e+01,		 ,		 ,	0
1,	1.03e-01,	3.69e+00,	3.78e+00,	0.1,	0.1,	0
2,	2.95e-02,	1.26e+00,	1.09e+00,	0.29,	0.17,	0
3,	5.10e-03,	1.86e-01,	1.88e-01,	0.17,	0.17,	0
4,	3.23e-03,	1.43e-01,	1.19e-01,	0.63,	0.24,	0
5,	8.13e-03,	3.44e-01,	3.00e-01,	2.5,	0.38,	0
6,	3.65e-04,	1.20e-02,	1.34e-02,	0.045,	0.32,	0
7,	3.71e-04,	1.47e-02,	1.37e-02,	1,	0.42,	0
8,	1.99e-04,	5.76e-03,	7.32e-03,	0.54,	0.52,	0
9,	9.70e-04,	4.02e-02,	3.57e-02,	4.9,	0.79,	0
10,	3.52e-05,	1.01e-03,	1.30e-03,	0.036,	0.34,	0
11,	1.63e-05,	6.51e-04,	5.99e-04,	0.46,	0.54,	0
12,	3.12e-05,	1.28e-03,	1.15e-03,	1.9,	0.61,	0
13,	2.08e-05,	7.36e-04,	7.67e-04,	0.67,	0.64,	0
14,	1.40e-05,	5.08e-04,	5.14e-04,	0.67,	0.43,	0
15,	8.35e-06,	3.35e-04,	3.08e-04,	0.6,	0.75,	0
16,	1.03e-05,	3.64e-04,	3.81e-04,	1.2,	0.91,	0
17,	8.04e-06,	3.11e-04,	2.96e-04,	0.78,	0.76,	0
18,	1.69e-06,	5.24e-05,	6.22e-05,	0.21,	0.61,	0
19,	3.96e-06,	1.30e-04,	1.46e-04,	2.3,	0.78,	0
20,	9.08e-06,	3.78e-04,	3.35e-04,	2.3,	1,	0
21,	1.78e-06,	5.76e-05,	6.57e-05,	0.2,	0.7,	0
22,	7.85e-06,	3.26e-04,	2.89e-04,	4.4,	1,	0
23,	1.96e-06,	6.21e-05,	7.21e-05,	0.25,	1,	0
24,	1.08e-06,	3.49e-05,	3.99e-05,	0.55,	0.77,	0
25,	1.85e-06,	7.90e-05,	6.83e-05,	1.7,	0.73,	0
26,	3.03e-06,	1.20e-04,	1.12e-04,	1.6,	1.1,	0
27,	1.09e-06,	3.38e-05,	4.00e-05,	0.36,	0.67,	0
28,	9.23e-07,	3.54e-05,	3.40e-05,	0.85,	0.86,	0
29,	1.72e-06,	5.29e-05,	6.32e-05,	1.9,	1.1,	0
30,	1.18e-06,	4.44e-05,	4.35e-05,	0.69,	0.91,	0
31,	1.48e-06,	6.59e-05,	5.44e-05,	1.3,	0.87,	0
32,	1.10e-06,	4.16e-05,	4.07e-05,	0.75,	1,	0
33,	1.21e-06,	3.75e-05,	4.45e-05,	1.1,	1.1,	0
34,	6.28e-07,	2.28e-05,	2.31e-05,	0.52,	0.82,	0
35,	5.76e-07,	2.31e-05,	2.12e-05,	0.92,	0.87,	0
36,	4.75e-07,	1.78e-05,	1.75e-05,	0.82,	0.8,	0
37,	1.63e-06,	6.83e-05,	6.02e-05,	3.4,	1.1,	0
38,	3.78e-07,	1.27e-05,	1.39e-05,	0.23,	0.79,	0
39,	4.78e-07,	1.69e-05,	1.76e-05,	1.3,	0.95,	0
40,	4.82e-07,	1.57e-05,	1.78e-05,	1,	0.97,	0
41,	1.98e-06,	8.29e-05,	7.29e-05,	4.1,	1.3,	0
42,	3.59e-07,	1.21e-05,	1.32e-05,	0.18,	0.74,	0
43,	3.55e-07,	1.13e-05,	1.31e-05,	0.99,	0.99,	0
44,	2.70e-07,	9.49e-06,	9.95e-06,	0.76,	0.89,	0
45,	1.99e-07,	7.33e-06,	7.34e-06,	0.74,	0.84,	0
46,	9.77e-07,	3.91e-05,	3.60e-05,	4.9,	0.87,	0
47,	3.08e-07,	1.29e-05,	1.14e-05,	0.32,	0.97,	0
48,	2.60e-07,	8.64e-06,	9.57e-06,	0.84,	0.94,	0
49,	5.05e-07,	2.03e-05,	1.86e-05,	1.9,	1.1,	0
50,	3.47e-07,	1.30e-05,	1.28e-05,	0.69,	1.1,	0
51,	1.22e-06,	4.97e-05,	4.48e-05,	3.5,	1,	0
52,	2.88e-07,	1.08e-05,	1.06e-05,	0.24,	0.99,	0
53,	3.71e-07,	1.47e-05,	1.37e-05,	1.3,	1.1,	0
54,	1.75e-07,	5.68e-06,	6.43e-06,	0.47,	0.81,	0
55,	1.80e-07,	7.53e-06,	6.65e-06,	1,	0.88,	0
56,	1.39e-07,	5.22e-06,	5.12e-06,	0.77,	0.65,	0
57,	3.44e-07,	1.41e-05,	1.27e-05,	2.5,	1,	0
58,	1.16e-07,	4.03e-06,	4.28e-06,	0.34,	0.79,	0
59,	1.96e-07,	6.35e-06,	7.22e-06,	1.7,	1,	0
60,	1.18e-07,	3.88e-06,	4.33e-06,	0.6,	0.92,	0
61,	1.08e-06,	4.39e-05,	3.98e-05,	9.2,	1.5,	0
62,	8.69e-08,	2.82e-06,	3.20e-06,	0.08,	0.76,	0
63,	1.97e-07,	6.45e-06,	7.26e-06,	2.3,	1.1,	0
64,	1.09e-07,	4.09e-06,	4.01e-06,	0.55,	0.89,	0
65,	7.77e-08,	2.50e-06,	2.86e-06,	0.71,	0.92,	0
66,	4.59e-07,	1.86e-05,	1.69e-05,	5.9,	0.84,	0
67,	9.00e-08,	3.87e-06,	3.32e-06,	0.2,	1,	0
68,	5.68e-08,	1.83e-06,	2.09e-06,	0.63,	0.78,	0
69,	1.61e-07,	5.70e-06,	5.92e-06,	2.8,	1.1,	0
70,	1.76e-07,	7.35e-06,	6.50e-06,	1.1,	1.2,	0
71,	1.71e-07,	7.12e-06,	6.28e-06,	0.97,	0.82,	0
72,	1.71e-07,	7.08e-06,	6.28e-06,	1,	1.1,	0
73,	1.39e-07,	5.12e-06,	5.13e-06,	0.82,	1.2,	0
74,	4.98e-08,	1.50e-06,	1.84e-06,	0.36,	0.79,	0
75,	7.72e-08,	3.27e-06,	2.84e-06,	1.5,	0.85,	0
76,	7.42e-08,	3.17e-06,	2.73e-06,	0.96,	0.85,	0
77,	7.15e-08,	2.27e-06,	2.63e-06,	0.96,	0.84,	0
78,	6.31e-08,	2.40e-06,	2.33e-06,	0.88,	0.85,	0
79,	4.34e-08,	1.43e-06,	1.60e-06,	0.69,	0.97,	0
80,	1.14e-07,	3.57e-06,	4.21e-06,	2.6,	1.1,	0
81,	1.32e-07,	5.79e-06,	4.87e-06,	1.2,	1.1,	0
82,	5.52e-08,	1.67e-06,	2.03e-06,	0.42,	0.95,	0
83,	2.60e-08,	8.61e-07,	9.58e-07,	0.47,	0.84,	0
84,	2.82e-08,	9.90e-07,	1.04e-06,	1.1,	0.92,	0
85,	3.25e-08,	1.21e-06,	1.20e-06,	1.2,	0.78,	0
86,	1.06e-07,	4.37e-06,	3.90e-06,	3.3,	0.96,	0
87,	1.06e-08,	3.05e-07,	3.89e-07,	0.1,	0.72,	0
88,	1.71e-08,	5.88e-07,	6.30e-07,	1.6,	0.92,	0
89,	9.79e-08,	3.76e-06,	3.61e-06,	5.7,	1.3,	0
90,	4.43e-08,	1.40e-06,	1.63e-06,	0.45,	1.1,	0
91,	2.20e-08,	9.00e-07,	8.12e-07,	0.5,	0.73,	0


==> data/iterations_square_cart_sch_f_rby0_k2_n64.csv <==
Iter,NormalizedRes,L2Error,BoundaryL2Norm,IterConvRate,AsympConvRate,MatVec
0,	1.00e+00,	4.09e+01,	3.68e+01,		 ,		 ,	0
1,	1.03e-01,	3.69e+00,	3.78e+00,	0.1,	0.1,	0
2,	2.95e-02,	1.26e+00,	1.09e+00,	0.29,	0.17,	0
3,	5.11e-03,	1.87e-01,	1.88e-01,	0.17,	0.17,	0
4,	8.27e-03,	3.05e-01,	3.05e-01,	1.6,	0.3,	0
5,	3.32e-03,	1.62e-01,	1.22e-01,	0.4,	0.32,	0
6,	3.83e-04,	1.35e-02,	1.41e-02,	0.12,	0.33,	0
7,	1.09e-03,	3.80e-02,	4.01e-02,	2.8,	0.52,	0
8,	1.71e-03,	6.59e-02,	6.31e-02,	1.6,	0.8,	0
9,	1.75e-04,	6.20e-03,	6.43e-03,	0.1,	0.46,	0
10,	5.28e-05,	2.02e-03,	1.94e-03,	0.3,	0.44,	0
11,	5.25e-05,	1.84e-03,	1.93e-03,	0.99,	0.67,	0
12,	4.97e-05,	1.83e-03,	1.83e-03,	0.95,	0.54,	0
13,	1.35e-04,	4.82e-03,	4.96e-03,	2.7,	0.6,	0
14,	7.20e-05,	3.09e-03,	2.65e-03,	0.53,	0.84,	0
15,	2.14e-05,	8.80e-04,	7.88e-04,	0.3,	0.83,	0
16,	4.54e-05,	1.48e-03,	1.67e-03,	2.1,	0.97,	0
17,	2.17e-05,	9.71e-04,	7.98e-04,	0.48,	0.85,	0
18,	1.66e-05,	6.37e-04,	6.10e-04,	0.76,	0.66,	0
19,	1.44e-05,	4.66e-04,	5.30e-04,	0.87,	0.73,	0
20,	2.49e-05,	9.03e-04,	9.17e-04,	1.7,	1,	0
21,	4.60e-06,	1.36e-04,	1.68e-04,	0.18,	0.63,	0
22,	1.27e-05,	4.76e-04,	4.67e-04,	2.8,	0.9,	0
23,	5.70e-06,	2.16e-04,	2.10e-04,	0.45,	0.81,	0
24,	1.20e-05,	4.04e-04,	4.42e-04,	2.1,	0.96,	0
25,	6.16e-06,	2.69e-04,	2.27e-04,	0.51,	0.76,	0
26,	1.26e-05,	4.69e-04,	4.65e-04,	2,	1.2,	0
27,	2.72e-06,	9.40e-05,	9.96e-05,	0.22,	0.73,	0
28,	5.36e-06,	2.28e-04,	1.97e-04,	2,	0.99,	0
29,	7.07e-06,	2.65e-04,	2.60e-04,	1.3,	0.9,	0
30,	9.71e-06,	3.86e-04,	3.58e-04,	1.4,	1.1,	0
31,	1.20e-06,	3.41e-05,	4.36e-05,	0.12,	0.62,	0
32,	8.45e-06,	3.36e-04,	3.11e-04,	7,	1.3,	0
33,	3.60e-06,	1.42e-04,	1.32e-04,	0.43,	0.92,	0
34,	2.39e-06,	9.52e-05,	8.78e-05,	0.66,	0.8,	0
35,	1.87e-06,	8.38e-05,	6.85e-05,	0.78,	0.72,	0
36,	1.21e-06,	3.30e-05,	4.40e-05,	0.65,	1,	0
37,	1.19e-06,	5.12e-05,	4.34e-05,	0.98,	0.68,	0
38,	3.71e-06,	1.40e-04,	1.37e-04,	3.1,	1,	0
39,	1.56e-06,	4.72e-05,	5.71e-05,	0.42,	0.92,	0
40,	1.28e-06,	5.01e-05,	4.69e-05,	0.82,	0.93,	0
41,	4.41e-06,	1.78e-04,	1.62e-04,	3.4,	1.3,	0
42,	5.80e-07,	1.72e-05,	2.05e-05,	0.13,	0.87,	0
43,	2.19e-06,	7.71e-05,	8.06e-05,	3.8,	0.9,	0
44,	1.10e-06,	4.26e-05,	4.00e-05,	0.5,	0.93,	0
45,	1.14e-06,	3.95e-05,	4.17e-05,	1,	0.98,	0
46,	6.27e-07,	2.50e-05,	2.24e-05,	0.55,	0.68,	0
47,	1.19e-06,	4.18e-05,	4.32e-05,	1.9,	1.2,	0
48,	7.90e-07,	3.00e-05,	2.85e-05,	0.67,	0.82,	0
49,	1.39e-06,	5.06e-05,	5.07e-05,	1.8,	1,	0
50,	5.18e-07,	1.90e-05,	1.81e-05,	0.37,	0.85,	0
51,	9.89e-07,	4.13e-05,	3.59e-05,	1.9,	1.1,	0
52,	1.88e-06,	7.83e-05,	6.88e-05,	1.9,	1.1,	0
53,	1.20e-06,	3.93e-05,	4.39e-05,	0.64,	1.1,	0
54,	3.98e-07,	1.21e-05,	1.34e-05,	0.33,	0.78,	0
55,	8.42e-07,	3.40e-05,	3.04e-05,	2.1,	1.1,	0
56,	9.29e-07,	3.75e-05,	3.37e-05,	1.1,	0.99,	0
57,	4.60e-07,	1.36e-05,	1.59e-05,	0.5,	0.76,	0
58,	9.42e-07,	3.56e-05,	3.43e-05,	2,	0.95,	0
59,	5.59e-07,	2.08e-05,	1.98e-05,	0.59,	1.1,	0
60,	2.32e-06,	9.52e-05,	8.52e-05,	4.1,	1.2,	0
61,	4.25e-07,	1.30e-05,	1.45e-05,	0.18,	0.86,	0
62,	1.54e-06,	6.08e-05,	5.63e-05,	3.6,	1.3,	0
63,	1.35e-06,	4.76e-05,	4.92e-05,	0.88,	1.1,	0
64,	4.46e-07,	1.75e-05,	1.54e-05,	0.33,	0.96,	0
65,	3.82e-07,	1.30e-05,	1.29e-05,	0.86,	0.7,	0
66,	1.48e-06,	5.81e-05,	5.44e-05,	3.9,	1.3,	0
67,	1.07e-06,	4.01e-05,	3.91e-05,	0.72,	0.93,	0
68,	1.17e-06,	4.44e-05,	4.26e-05,	1.1,	0.97,	0
69,	1.86e-06,	7.39e-05,	6.81e-05,	1.6,	1.3,	0
70,	3.83e-07,	1.08e-05,	1.28e-05,	0.21,	1,	0
71,	8.38e-07,	3.50e-05,	3.03e-05,	2.2,	0.89,	0
72,	1.72e-06,	7.08e-05,	6.30e-05,	2,	1.1,	0
73,	9.83e-07,	3.19e-05,	3.57e-05,	0.57,	0.97,	0
74,	3.77e-07,	1.19e-05,	1.26e-05,	0.38,	0.73,	0
75,	7.61e-07,	3.11e-05,	2.74e-05,	2,	1.1,	0
76,	6.60e-07,	2.25e-05,	2.36e-05,	0.87,	0.95,	0
77,	4.54e-07,	1.69e-05,	1.57e-05,	0.69,	0.77,	0
78,	8.13e-07,	3.10e-05,	2.94e-05,	1.8,	0.96,	0
79,	5.53e-07,	2.02e-05,	1.96e-05,	0.68,	1.1,	0
80,	1.00e-06,	3.93e-05,	3.66e-05,	1.8,	1.1,	0
81,	4.25e-07,	1.37e-05,	1.45e-05,	0.42,	0.92,	0
82,	9.52e-07,	3.75e-05,	3.46e-05,	2.2,	1.2,	0
83,	1.01e-06,	3.42e-05,	3.67e-05,	1.1,	1,	0
84,	4.59e-07,	1.80e-05,	1.59e-05,	0.45,	0.96,	0
85,	6.07e-07,	2.44e-05,	2.16e-05,	1.3,	0.9,	0
86,	4.36e-07,	1.42e-05,	1.50e-05,	0.72,	1,	0
87,	8.36e-07,	3.35e-05,	3.02e-05,	1.9,	0.97,	0
88,	1.54e-06,	5.38e-05,	5.65e-05,	1.8,	1.1,	0
89,	9.31e-07,	3.42e-05,	3.38e-05,	0.6,	1.2,	0
90,	3.98e-07,	1.37e-05,	1.34e-05,	0.43,	0.92,	0
91,	7.96e-07,	3.16e-05,	2.87e-05,	2,	1.1,	0
92,	1.27e-06,	5.21e-05,	4.65e-05,	1.6,	1.1,	0
93,	1.22e-06,	4.61e-05,	4.45e-05,	0.96,	0.95,	0
94,	3.71e-07,	1.08e-05,	1.24e-05,	0.3,	0.83,	0
95,	6.33e-07,	2.62e-05,	2.26e-05,	1.7,	1.1,	0
96,	1.42e-06,	5.44e-05,	5.21e-05,	2.2,	1.1,	0
97,	4.62e-07,	1.26e-05,	1.60e-05,	0.32,	0.82,	0
98,	5.06e-07,	2.01e-05,	1.78e-05,	1.1,	0.84,	0
99,	6.98e-07,	2.49e-05,	2.51e-05,	1.4,	1.1,	0
100,	8.74e-07,	3.66e-05,	3.17e-05,	1.3,	1.1,	0
101,	4.19e-07,	1.26e-05,	1.43e-05,	0.48,	0.78,	0
102,	1.25e-06,	4.99e-05,	4.56e-05,	3,	1.2,	0
103,	1.15e-06,	4.21e-05,	4.19e-05,	0.92,	1.2,	0
104,	5.51e-07,	2.07e-05,	1.95e-05,	0.48,	0.95,	0
105,	3.31e-07,	1.06e-05,	1.08e-05,	0.6,	0.82,	0
106,	1.28e-06,	5.51e-05,	4.66e-05,	3.9,	1.2,	0
107,	7.54e-07,	2.67e-05,	2.71e-05,	0.59,	0.9,	0
108,	1.70e-06,	6.20e-05,	6.22e-05,	2.2,	1.1,	0
109,	6.39e-07,	2.28e-05,	2.28e-05,	0.38,	1,	0
110,	4.29e-07,	1.52e-05,	1.47e-05,	0.67,	1.1,	0
111,	8.38e-07,	3.25e-05,	3.03e-05,	2,	0.92,	0
112,	1.11e-06,	4.68e-05,	4.04e-05,	1.3,	1.1,	0
113,	1.23e-06,	4.61e-05,	4.50e-05,	1.1,	0.94,	0
114,	3.74e-07,	1.16e-05,	1.24e-05,	0.3,	0.9,	0
115,	7.84e-07,	3.17e-05,	2.83e-05,	2.1,	1.1,	0
116,	1.39e-06,	5.23e-05,	5.10e-05,	1.8,	1.1,	0
117,	4.52e-07,	1.29e-05,	1.56e-05,	0.32,	0.84,	0
118,	5.11e-07,	2.00e-05,	1.79e-05,	1.1,	0.84,	0
119,	5.47e-07,	1.79e-05,	1.93e-05,	1.1,	1.1,	0
120,	9.61e-07,	4.23e-05,	3.49e-05,	1.8,	1,	0
121,	4.12e-07,	1.23e-05,	1.40e-05,	0.43,	0.78,	0
122,	1.29e-06,	5.20e-05,	4.72e-05,	3.1,	1.2,	0
123,	1.22e-06,	4.37e-05,	4.47e-05,	0.95,	1.2,	0
124,	4.61e-07,	1.73e-05,	1.60e-05,	0.38,	0.97,	0
125,	3.36e-07,	1.11e-05,	1.10e-05,	0.73,	0.81,	0
126,	1.98e-06,	7.72e-05,	7.29e-05,	5.9,	1.4,	0
127,	1.06e-06,	3.92e-05,	3.87e-05,	0.54,	0.96,	0
128,	1.18e-06,	4.52e-05,	4.32e-05,	1.1,	0.99,	0
129,	1.42e-06,	5.60e-05,	5.20e-05,	1.2,	1.3,	0
130,	3.80e-07,	1.22e-05,	1.27e-05,	0.27,	1,	0
131,	6.95e-07,	3.04e-05,	2.49e-05,	1.8,	0.81,	0
132,	1.22e-06,	4.24e-05,	4.45e-05,	1.8,	1,	0
133,	1.02e-06,	3.69e-05,	3.72e-05,	0.84,	0.97,	0
134,	4.01e-07,	1.40e-05,	1.36e-05,	0.39,	0.78,	0
135,	7.10e-07,	2.82e-05,	2.55e-05,	1.8,	1.1,	0
136,	4.11e-07,	1.17e-05,	1.40e-05,	0.58,	0.9,	0
137,	7.06e-07,	2.78e-05,	2.54e-05,	1.7,	0.9,	0
138,	7.98e-07,	3.05e-05,	2.88e-05,	1.1,	0.95,	0
139,	4.89e-07,	1.84e-05,	1.71e-05,	0.61,	1,	0
140,	1.18e-06,	4.70e-05,	4.32e-05,	2.4,	1.1,	0
141,	4.19e-07,	1.31e-05,	1.43e-05,	0.35,	1,	0
142,	1.14e-06,	4.56e-05,	4.15e-05,	2.7,	1.1,	0
143,	9.20e-07,	3.31e-05,	3.34e-05,	0.81,	1,	0
144,	5.05e-07,	1.89e-05,	1.77e-05,	0.55,	1,	0
145,	5.29e-07,	1.99e-05,	1.86e-05,	1,	0.85,	0
146,	4.29e-07,	1.47e-05,	1.47e-05,	0.81,	1,	0
147,	7.04e-07,	2.79e-05,	2.53e-05,	1.6,	0.91,	0
148,	1.72e-06,	6.84e-05,	6.32e-05,	2.4,	1.1,	0
149,	5.48e-07,	2.05e-05,	1.93e-05,	0.32,	1,	0
150,	5.22e-07,	1.54e-05,	1.83e-05,	0.95,	1,	0
151,	1.20e-06,	5.27e-05,	4.39e-05,	2.3,	1.2,	0
152,	6.48e-07,	2.43e-05,	2.32e-05,	0.54,	0.98,	0
153,	4.09e-07,	1.43e-05,	1.39e-05,	0.63,	0.75,	0
154,	1.16e-06,	3.95e-05,	4.24e-05,	2.8,	1.2,	0
155,	1.37e-06,	5.98e-05,	5.01e-05,	1.2,	1.2,	0
156,	5.39e-07,	1.82e-05,	1.90e-05,	0.39,	0.85,	0
157,	3.59e-07,	1.37e-05,	1.20e-05,	0.67,	0.89,	0
158,	8.77e-07,	2.92e-05,	3.18e-05,	2.4,	1.2,	0
159,	1.20e-06,	4.49e-05,	4.38e-05,	1.4,	1,	0
160,	4.35e-07,	1.45e-05,	1.49e-05,	0.36,	0.79,	0
161,	1.03e-06,	4.15e-05,	3.77e-05,	2.4,	1.1,	0
162,	5.20e-07,	1.86e-05,	1.82e-05,	0.5,	1.1,	0
163,	5.34e-07,	1.68e-05,	1.88e-05,	1,	0.91,	0
164,	7.66e-07,	2.79e-05,	2.76e-05,	1.4,	0.91,	0
165,	4.54e-07,	1.48e-05,	1.57e-05,	0.59,	1,	0
166,	4.46e-07,	1.79e-05,	1.54e-05,	0.98,	0.85,	0
167,	5.62e-07,	2.26e-05,	1.99e-05,	1.3,	1,	0
168,	2.28e-06,	8.46e-05,	8.40e-05,	4.1,	1.3,	0
169,	1.61e-06,	6.21e-05,	5.92e-05,	0.71,	1.2,	0
170,	3.92e-07,	1.23e-05,	1.32e-05,	0.24,	0.97,	0
171,	7.88e-07,	3.02e-05,	2.84e-05,	2,	1.1,	0
172,	1.01e-06,	4.43e-05,	3.68e-05,	1.3,	1.1,	0
173,	8.85e-07,	3.15e-05,	3.21e-05,	0.87,	0.83,	0
174,	4.29e-07,	1.45e-05,	1.47e-05,	0.48,	0.77,	0
175,	1.38e-06,	5.85e-05,	5.06e-05,	3.2,	1.3,	0
176,	8.39e-07,	3.11e-05,	3.04e-05,	0.61,	1,	0
177,	3.47e-07,	9.12e-06,	1.15e-05,	0.41,	0.81,	0
178,	8.13e-07,	3.14e-05,	2.94e-05,	2.3,	0.98,	0
179,	1.28e-06,	5.26e-05,	4.68e-05,	1.6,	1.2,	0
180,	4.73e-07,	1.63e-05,	1.65e-05,	0.37,	0.81,	0
181,	5.09e-07,	1.64e-05,	1.78e-05,	1.1,	0.9,	0
182,	6.21e-07,	2.41e-05,	2.21e-05,	1.2,	1.1,	0
183,	9.95e-07,	3.65e-05,	3.62e-05,	1.6,	1,	0
184,	4.74e-07,	1.71e-05,	1.65e-05,	0.48,	0.82,	0
185,	5.54e-07,	2.15e-05,	1.96e-05,	1.2,	1,	0
186,	3.87e-07,	1.26e-05,	1.31e-05,	0.7,	0.95,	0
187,	8.37e-07,	3.16e-05,	3.03e-05,	2.2,	1.1,	0
188,	1.80e-06,	6.61e-05,	6.60e-05,	2.2,	1.1,	0
189,	2.01e-06,	8.01e-05,	7.37e-05,	1.1,	1.3,	0
190,	4.05e-07,	1.37e-05,	1.37e-05,	0.2,	0.94,	0
191,	9.45e-07,	3.48e-05,	3.43e-05,	2.3,	1.2,	0
192,	7.60e-07,	3.33e-05,	2.74e-05,	0.8,	0.98,	0
193,	9.09e-07,	3.23e-05,	3.30e-05,	1.2,	0.87,	0
194,	4.44e-07,	1.56e-05,	1.53e-05,	0.49,	0.74,	0
195,	1.47e-06,	6.33e-05,	5.37e-05,	3.3,	1.3,	0
196,	5.39e-07,	1.88e-05,	1.90e-05,	0.37,	0.89,	0
197,	4.16e-07,	1.14e-05,	1.43e-05,	0.77,	0.89,	0
198,	6.22e-07,	2.32e-05,	2.22e-05,	1.5,	0.93,	0
199,	1.05e-06,	4.33e-05,	3.81e-05,	1.7,	1.2,	0
200,	4.77e-07,	1.70e-05,	1.66e-05,	0.46,	0.8,	0


==> data/iterations_square_cart_sch_g_ibp0_k0_n128.csv <==
Iter,NormalizedRes,L2Error,BoundaryL2Norm,IterConvRate,AsympConvRate,MatVec
0,	1.00e+00,	3.35e+00,	1.71e+01,		 ,		 ,	0
1,	2.69e-01,	6.85e-01,	4.60e+00,	0.27,	0.27,	0
2,	3.81e-02,	6.33e-02,	6.51e-01,	0.14,	0.2,	0
3,	1.32e-02,	4.98e-02,	2.25e-01,	0.35,	0.24,	0
4,	2.40e-03,	5.35e-02,	4.10e-02,	0.18,	0.22,	0
5,	7.32e-04,	5.18e-02,	1.25e-02,	0.31,	0.24,	0
6,	5.46e-04,	5.38e-02,	9.34e-03,	0.75,	0.29,	0
7,	1.98e-04,	5.20e-02,	3.38e-03,	0.36,	0.35,	0
8,	7.89e-05,	5.23e-02,	1.35e-03,	0.4,	0.36,	0
9,	4.30e-05,	5.22e-02,	7.36e-04,	0.54,	0.45,	0
10,	2.52e-05,	5.23e-02,	4.31e-04,	0.59,	0.51,	0
11,	1.06e-05,	5.23e-02,	1.81e-04,	0.42,	0.45,	0
12,	1.02e-05,	5.23e-02,	1.75e-04,	0.96,	0.55,	0
13,	1.05e-05,	5.23e-02,	1.79e-04,	1,	0.67,	0
14,	1.06e-05,	5.23e-02,	1.81e-04,	1,	0.76,	0
15,	7.42e-06,	5.23e-02,	1.27e-04,	0.7,	0.78,	0
16,	5.72e-06,	5.23e-02,	9.78e-05,	0.77,	0.88,	0
17,	3.83e-06,	5.23e-02,	6.55e-05,	0.67,	0.82,	0
18,	2.73e-06,	5.23e-02,	4.67e-05,	0.71,	0.76,	0
19,	4.77e-06,	5.23e-02,	8.16e-05,	1.7,	0.85,	0
20,	2.07e-06,	5.23e-02,	3.53e-05,	0.43,	0.77,	0
21,	1.90e-06,	5.23e-02,	3.25e-05,	0.92,	0.8,	0
22,	1.36e-06,	5.23e-02,	2.32e-05,	0.71,	0.81,	0
23,	1.94e-06,	5.23e-02,	3.32e-05,	1.4,	0.93,	0
24,	1.86e-06,	5.23e-02,	3.18e-05,	0.96,	0.83,	0
25,	1.15e-06,	5.23e-02,	1.96e-05,	0.62,	0.89,	0
26,	1.18e-06,	5.23e-02,	2.01e-05,	1,	0.91,	0
27,	1.42e-06,	5.23e-02,	2.43e-05,	1.2,	1,	0
28,	1.61e-06,	5.23e-02,	2.76e-05,	1.1,	0.96,	0
29,	1.30e-06,	5.23e-02,	2.22e-05,	0.8,	0.93,	0
30,	7.92e-07,	5.23e-02,	1.35e-05,	0.61,	0.93,	0
31,	8.35e-07,	5.23e-02,	1.43e-05,	1.1,	0.93,	0
32,	7.29e-07,	5.23e-02,	1.25e-05,	0.87,	0.87,	0
33,	9.94e-07,	5.23e-02,	1.70e-05,	1.4,	0.91,	0
34,	5.24e-07,	5.23e-02,	8.96e-06,	0.53,	0.83,	0
35,	4.88e-07,	5.23e-02,	8.35e-06,	0.93,	0.91,	0
36,	3.94e-07,	5.23e-02,	6.73e-06,	0.81,	0.86,	0
37,	2.98e-07,	5.23e-02,	5.09e-06,	0.76,	0.84,	0
38,	2.64e-07,	5.23e-02,	4.52e-06,	0.89,	0.77,	0
39,	4.94e-07,	5.23e-02,	8.45e-06,	1.9,	0.99,	0
40,	2.28e-07,	5.23e-02,	3.90e-06,	0.46,	0.86,	0
41,	3.68e-07,	5.23e-02,	6.30e-06,	1.6,	0.99,	0
42,	2.26e-07,	5.23e-02,	3.86e-06,	0.61,	0.95,	0
43,	2.45e-07,	5.23e-02,	4.20e-06,	1.1,	0.99,	0
44,	2.35e-07,	5.23e-02,	4.03e-06,	0.96,	0.86,	0
45,	1.44e-07,	5.23e-02,	2.47e-06,	0.61,	0.91,	0
46,	1.62e-07,	5.23e-02,	2.78e-06,	1.1,	0.85,	0
47,	2.15e-07,	5.23e-02,	3.68e-06,	1.3,	0.99,	0
48,	2.29e-07,	5.23e-02,	3.92e-06,	1.1,	0.99,	0
49,	2.72e-07,	5.23e-02,	4.65e-06,	1.2,	1,	0
50,	1.72e-07,	5.23e-02,	2.95e-06,	0.63,	1,	0
51,	1.42e-07,	5.23e-02,	2.43e-06,	0.83,	0.97,	0
52,	1.51e-07,	5.23e-02,	2.59e-06,	1.1,	0.93,	0
53,	2.24e-07,	5.23e-02,	3.83e-06,	1.5,	1,	0
54,	1.43e-07,	5.23e-02,	2.44e-06,	0.64,	0.88,	0
55,	8.94e-08,	5.23e-02,	1.53e-06,	0.63,	0.88,	0
56,	7.57e-08,	5.23e-02,	1.30e-06,	0.85,	0.88,	0
57,	5.97e-08,	5.23e-02,	1.02e-06,	0.79,	0.83,	0
58,	6.28e-08,	5.23e-02,	1.07e-06,	1.1,	0.78,	0
59,	5.21e-08,	5.23e-02,	8.91e-07,	0.83,	0.82,	0
60,	3.85e-08,	5.23e-02,	6.58e-07,	0.74,	0.84,	0
61,	8.12e-08,	5.23e-02,	1.39e-06,	2.1,	1,	0
62,	4.79e-08,	5.23e-02,	8.19e-07,	0.59,	0.96,	0
63,	3.65e-08,	5.23e-02,	6.24e-07,	0.76,	0.9,	0
64,	3.96e-08,	5.23e-02,	6.77e-07,	1.1,	0.95,	0
65,	3.11e-08,	5.23e-02,	5.32e-07,	0.79,	0.96,	0
66,	3.78e-08,	5.23e-02,	6.47e-07,	1.2,	0.86,	0
67,	4.68e-08,	5.23e-02,	8.01e-07,	1.2,	1,	0
68,	4.83e-08,	5.23e-02,	8.27e-07,	1,	1.1,	0
69,	6.72e-08,	5.23e-02,	1.15e-06,	1.4,	1.1,	0
70,	3.76e-08,	5.23e-02,	6.44e-07,	0.56,	1,	0
71,	2.94e-08,	5.23e-02,	5.02e-07,	0.78,	0.95,	0
72,	3.41e-08,	5.23e-02,	5.83e-07,	1.2,	0.94,	0
73,	4.57e-08,	5.23e-02,	7.82e-07,	1.3,	0.99,	0
74,	3.26e-08,	5.23e-02,	5.58e-07,	0.71,	0.87,	0
75,	2.37e-08,	5.23e-02,	4.05e-07,	0.73,	0.91,	0
76,	1.51e-08,	5.23e-02,	2.58e-07,	0.64,	0.88,	0
77,	1.18e-08,	5.23e-02,	2.02e-07,	0.78,	0.81,	0
78,	9.61e-09,	5.23e-02,	1.64e-07,	0.81,	0.73,	0
79,	1.09e-08,	5.23e-02,	1.86e-07,	1.1,	0.8,	0
80,	7.06e-09,	5.23e-02,	1.21e-07,	0.65,	0.78,	0
81,	6.95e-09,	5.23e-02,	1.19e-07,	0.98,	0.86,	0
82,	6.21e-09,	5.23e-02,	1.06e-07,	0.89,	0.88,	0
83,	9.04e-09,	5.23e-02,	1.55e-07,	1.5,	0.99,	0
84,	7.68e-09,	5.23e-02,	1.31e-07,	0.85,	0.93,	0
85,	8.38e-09,	5.23e-02,	1.43e-07,	1.1,	1,	0
86,	1.02e-08,	5.23e-02,	1.75e-07,	1.2,	1.1,	0
87,	1.03e-08,	5.23e-02,	1.77e-07,	1,	1.1,	0
88,	1.04e-08,	5.23e-02,	1.79e-07,	1,	1,	0
89,	1.54e-08,	5.23e-02,	2.63e-07,	1.5,	1.1,	0
90,	7.93e-09,	5.23e-02,	1.36e-07,	0.52,	0.99,	0
91,	5.59e-09,	5.23e-02,	9.56e-08,	0.7,	0.89,	0


==> data/iterations_square_cart_sch_g_ibp0_k0_n256.csv <==
Iter,NormalizedRes,L2Error,BoundaryL2Norm,IterConvRate,AsympConvRate,MatVec
0,	1.00e+00,	3.35e+00,	1.71e+01,		 ,		 ,	0
1,	2.67e-01,	6.64e-01,	4.57e+00,	0.27,	0.27,	0
2,	3.72e-02,	4.90e-02,	6.37e-01,	0.14,	0.19,	0
3,	1.26e-02,	2.51e-02,	2.15e-01,	0.34,	0.23,	0
4,	2.21e-03,	2.72e-02,	3.78e-02,	0.18,	0.22,	0
5,	6.45e-04,	2.60e-02,	1.10e-02,	0.29,	0.23,	0
6,	2.17e-04,	2.65e-02,	3.70e-03,	0.34,	0.24,	0
7,	2.14e-04,	2.56e-02,	3.66e-03,	0.99,	0.36,	0
8,	6.23e-05,	2.62e-02,	1.07e-03,	0.29,	0.35,	0
9,	2.16e-05,	2.61e-02,	3.69e-04,	0.35,	0.4,	0
10,	1.85e-05,	2.62e-02,	3.16e-04,	0.86,	0.49,	0
11,	7.05e-06,	2.62e-02,	1.21e-04,	0.38,	0.5,	0
12,	7.18e-06,	2.62e-02,	1.23e-04,	1,	0.51,	0
13,	5.98e-06,	2.61e-02,	1.02e-04,	0.83,	0.63,	0
14,	5.29e-06,	2.62e-02,	9.05e-05,	0.89,	0.75,	0
15,	2.84e-06,	2.62e-02,	4.86e-05,	0.54,	0.69,	0
16,	2.24e-06,	2.62e-02,	3.83e-05,	0.79,	0.79,	0
17,	1.67e-06,	2.62e-02,	2.86e-05,	0.75,	0.75,	0
18,	1.10e-06,	2.62e-02,	1.88e-05,	0.66,	0.71,	0
19,	8.85e-07,	2.62e-02,	1.51e-05,	0.8,	0.7,	0
20,	1.09e-06,	2.62e-02,	1.87e-05,	1.2,	0.83,	0
21,	6.31e-07,	2.62e-02,	1.08e-05,	0.58,	0.78,	0
22,	5.26e-07,	2.62e-02,	8.99e-06,	0.83,	0.79,	0
23,	5.29e-07,	2.62e-02,	9.05e-06,	1,	0.86,	0
24,	3.96e-07,	2.62e-02,	6.78e-06,	0.75,	0.85,	0
25,	4.31e-07,	2.62e-02,	7.38e-06,	1.1,	0.83,	0
26,	3.38e-07,	2.62e-02,	5.79e-06,	0.78,	0.88,	0
27,	3.49e-07,	2.62e-02,	5.96e-06,	1,	0.92,	0
28,	2.40e-07,	2.62e-02,	4.10e-06,	0.69,	0.85,	0
29,	2.64e-07,	2.62e-02,	4.51e-06,	1.1,	0.92,	0
30,	1.98e-07,	2.62e-02,	3.39e-06,	0.75,	0.86,	0
31,	1.31e-07,	2.62e-02,	2.24e-06,	0.66,	0.83,	0
32,	1.18e-07,	2.62e-02,	2.01e-06,	0.9,	0.8,	0
33,	1.40e-07,	2.62e-02,	2.39e-06,	1.2,	0.9,	0
34,	1.26e-07,	2.62e-02,	2.16e-06,	0.91,	0.86,	0
35,	9.35e-08,	2.62e-02,	1.60e-06,	0.74,	0.86,	0
36,	7.81e-08,	2.62e-02,	1.34e-06,	0.84,	0.9,	0
37,	8.30e-08,	2.62e-02,	1.42e-06,	1.1,	0.93,	0
38,	6.67e-08,	2.62e-02,	1.14e-06,	0.8,	0.86,	0
39,	8.29e-08,	2.62e-02,	1.42e-06,	1.2,	0.92,	0
40,	7.30e-08,	2.62e-02,	1.25e-06,	0.88,	0.95,	0
41,	6.60e-08,	2.62e-02,	1.13e-06,	0.9,	0.97,	0
42,	4.65e-08,	2.62e-02,	7.95e-07,	0.7,	0.89,	0
43,	5.52e-08,	2.62e-02,	9.44e-07,	1.2,	0.96,	0
44,	3.31e-08,	2.62e-02,	5.66e-07,	0.6,	0.83,	0
45,	3.64e-08,	2.62e-02,	6.23e-07,	1.1,	0.87,	0
46,	3.37e-08,	2.62e-02,	5.77e-07,	0.93,	0.87,	0
47,	4.03e-08,	2.62e-02,	6.88e-07,	1.2,	0.97,	0
48,	3.06e-08,	2.62e-02,	5.23e-07,	0.76,	0.89,	0
49,	4.76e-08,	2.62e-02,	8.13e-07,	1.6,	1.1,	0
50,	2.72e-08,	2.62e-02,	4.65e-07,	0.57,	0.94,	0
51,	2.45e-08,	2.62e-02,	4.19e-07,	0.9,	0.94,	0
52,	1.99e-08,	2.62e-02,	3.40e-07,	0.81,	0.87,	0
53,	3.32e-08,	2.62e-02,	5.67e-07,	1.7,	1,	0
54,	1.77e-08,	2.62e-02,	3.02e-07,	0.53,	0.82,	0
55,	1.78e-08,	2.62e-02,	3.05e-07,	1,	0.92,	0
56,	1.78e-08,	2.62e-02,	3.05e-07,	1,	0.94,	0
57,	1.63e-08,	2.62e-02,	2.79e-07,	0.91,	0.96,	0
58,	1.52e-08,	2.62e-02,	2.60e-07,	0.93,	0.86,	0
59,	1.60e-08,	2.62e-02,	2.74e-07,	1.1,	0.98,	0
60,	1.99e-08,	2.62e-02,	3.40e-07,	1.2,	1,	0
61,	1.81e-08,	2.62e-02,	3.10e-07,	0.91,	1,	0
62,	1.55e-08,	2.62e-02,	2.66e-07,	0.86,	0.99,	0
63,	1.24e-08,	2.62e-02,	2.13e-07,	0.8,	0.96,	0
64,	1.02e-08,	2.62e-02,	1.74e-07,	0.82,	0.91,	0
65,	1.05e-08,	2.62e-02,	1.79e-07,	1,	0.88,	0
66,	1.08e-08,	2.62e-02,	1.85e-07,	1,	0.9,	0
67,	1.03e-08,	2.62e-02,	1.75e-07,	0.95,	0.92,	0
68,	9.11e-09,	2.62e-02,	1.56e-07,	0.89,	0.94,	0
69,	1.55e-08,	2.62e-02,	2.66e-07,	1.7,	1.1,	0
70,	8.05e-09,	2.62e-02,	1.38e-07,	0.52,	0.95,	0
71,	7.97e-09,	2.62e-02,	1.36e-07,	0.99,	0.94,	0
72,	6.71e-09,	2.62e-02,	1.15e-07,	0.84,	0.92,	0
73,	1.06e-08,	2.62e-02,	1.81e-07,	1.6,	1,	0
74,	7.76e-09,	2.62e-02,	1.33e-07,	0.74,	0.87,	0
75,	7.11e-09,	2.62e-02,	1.22e-07,	0.92,	0.98,	0
76,	5.24e-09,	2.62e-02,	8.96e-08,	0.74,	0.92,	0
77,	4.85e-09,	2.62e-02,	8.29e-08,	0.93,	0.94,	0
78,	5.94e-09,	2.62e-02,	1.02e-07,	1.2,	0.89,	0
79,	5.83e-09,	2.62e-02,	9.98e-08,	0.98,	0.94,	0
80,	7.56e-09,	2.62e-02,	1.29e-07,	1.3,	1,	0
81,	7.37e-09,	2.62e-02,	1.26e-07,	0.97,	1.1,	0
82,	6.37e-09,	2.62e-02,	1.09e-07,	0.86,	1.1,	0
83,	4.76e-09,	2.62e-02,	8.13e-08,	0.75,	0.96,	0
84,	4.46e-09,	2.62e-02,	7.63e-08,	0.94,	0.95,	0
85,	3.54e-09,	2.62e-02,	6.05e-08,	0.79,	0.86,	0
86,	4.49e-09,	2.62e-02,	7.68e-08,	1.3,	0.91,	0
87,	4.13e-09,	2.62e-02,	7.06e-08,	0.92,	0.92,	0
88,	3.64e-09,	2.62e-02,	6.23e-08,	0.88,	0.95,	0
89,	6.11e-09,	2.62e-02,	1.04e-07,	1.7,	1.1,	0
90,	3.20e-09,	2.62e-02,	5.48e-08,	0.52,	0.98,	0
91,	3.30e-09,	2.62e-02,	5.65e-08,	1,	0.94,	0


==> data/iterations_square_cart_sch_g_ibp0_k0_n64.csv <==
Iter,NormalizedRes,L2Error,BoundaryL2Norm,IterConvRate,AsympConvRate,MatVec
0,	1.00e+00,	3.36e+00,	1.71e+01,		 ,		 ,	0
1,	2.73e-01,	7.32e-01,	4.68e+00,	0.27,	0.27,	0
2,	3.98e-02,	1.05e-01,	6.81e-01,	0.15,	0.2,	0
3,	1.45e-02,	1.01e-01,	2.47e-01,	0.36,	0.24,	0
4,	2.82e-03,	1.06e-01,	4.82e-02,	0.19,	0.23,	0
5,	1.03e-03,	1.03e-01,	1.76e-02,	0.36,	0.25,	0
6,	1.21e-03,	1.08e-01,	2.08e-02,	1.2,	0.34,	0
7,	2.68e-04,	1.04e-01,	4.58e-03,	0.22,	0.37,	0
8,	1.47e-04,	1.05e-01,	2.52e-03,	0.55,	0.4,	0
9,	1.07e-04,	1.04e-01,	1.83e-03,	0.73,	0.52,	0
10,	5.35e-05,	1.04e-01,	9.15e-04,	0.5,	0.55,	0
11,	5.38e-05,	1.05e-01,	9.21e-04,	1,	0.54,	0
12,	3.89e-05,	1.04e-01,	6.67e-04,	0.72,	0.68,	0
13,	3.14e-05,	1.04e-01,	5.38e-04,	0.81,	0.73,	0
14,	3.14e-05,	1.05e-01,	5.38e-04,	1,	0.78,	0
15,	2.32e-05,	1.04e-01,	3.98e-04,	0.74,	0.85,	0
16,	2.22e-05,	1.04e-01,	3.80e-04,	0.96,	0.84,	0
17,	3.41e-05,	1.05e-01,	5.84e-04,	1.5,	0.97,	0
18,	2.10e-05,	1.04e-01,	3.59e-04,	0.61,	0.92,	0
19,	1.40e-05,	1.04e-01,	2.39e-04,	0.67,	0.85,	0
20,	9.65e-06,	1.04e-01,	1.65e-04,	0.69,	0.84,	0
21,	1.06e-05,	1.04e-01,	1.82e-04,	1.1,	0.86,	0
22,	6.08e-06,	1.04e-01,	1.04e-04,	0.57,	0.71,	0
23,	7.70e-06,	1.04e-01,	1.32e-04,	1.3,	0.82,	0
24,	5.46e-06,	1.04e-01,	9.36e-05,	0.71,	0.83,	0
25,	5.44e-06,	1.04e-01,	9.31e-05,	0.99,	0.89,	0
26,	4.39e-06,	1.04e-01,	7.51e-05,	0.81,	0.84,	0
27,	5.58e-06,	1.04e-01,	9.55e-05,	1.3,	0.98,	0
28,	4.29e-06,	1.04e-01,	7.35e-05,	0.77,	0.89,	0
29,	3.07e-06,	1.04e-01,	5.25e-05,	0.72,	0.89,	0
30,	3.12e-06,	1.04e-01,	5.35e-05,	1,	0.9,	0
31,	6.66e-06,	1.04e-01,	1.14e-04,	2.1,	1.1,	0
32,	2.54e-06,	1.04e-01,	4.34e-05,	0.38,	0.85,	0
33,	2.57e-06,	1.04e-01,	4.41e-05,	1,	0.9,	0
34,	2.03e-06,	1.04e-01,	3.48e-05,	0.79,	0.92,	0
35,	2.03e-06,	1.04e-01,	3.47e-05,	1,	0.92,	0
36,	1.47e-06,	1.04e-01,	2.52e-05,	0.72,	0.74,	0
37,	1.68e-06,	1.04e-01,	2.88e-05,	1.1,	0.92,	0
38,	1.37e-06,	1.04e-01,	2.35e-05,	0.82,	0.88,	0
39,	7.03e-07,	1.04e-01,	1.20e-05,	0.51,	0.81,	0
40,	6.40e-07,	1.04e-01,	1.10e-05,	0.91,	0.79,	0
41,	5.75e-07,	1.04e-01,	9.85e-06,	0.9,	0.83,	0
42,	6.16e-07,	1.04e-01,	1.05e-05,	1.1,	0.82,	0
43,	7.57e-07,	1.04e-01,	1.30e-05,	1.2,	0.89,	0
44,	4.95e-07,	1.04e-01,	8.48e-06,	0.65,	0.93,	0
45,	5.08e-07,	1.04e-01,	8.70e-06,	1,	0.95,	0
46,	4.82e-07,	1.04e-01,	8.25e-06,	0.95,	0.97,	0
47,	7.93e-07,	1.04e-01,	1.36e-05,	1.6,	1.1,	0
48,	5.35e-07,	1.04e-01,	9.16e-06,	0.68,	0.93,	0
49,	4.15e-07,	1.04e-01,	7.11e-06,	0.78,	0.97,	0
50,	3.88e-07,	1.04e-01,	6.65e-06,	0.93,	0.95,	0
51,	4.62e-07,	1.04e-01,	7.91e-06,	1.2,	0.99,	0
52,	3.80e-07,	1.04e-01,	6.50e-06,	0.82,	0.86,	0
53,	3.41e-07,	1.04e-01,	5.83e-06,	0.9,	0.91,	0
54,	2.58e-07,	1.04e-01,	4.41e-06,	0.76,	0.91,	0
55,	2.31e-07,	1.04e-01,	3.95e-06,	0.9,	0.9,	0
56,	1.64e-07,	1.04e-01,	2.82e-06,	0.71,	0.81,	0
57,	1.50e-07,	1.04e-01,	2.57e-06,	0.91,	0.83,	0
58,	1.65e-07,	1.04e-01,	2.82e-06,	1.1,	0.86,	0
59,	6.20e-08,	1.04e-01,	1.06e-06,	0.38,	0.75,	0
60,	5.29e-08,	1.04e-01,	9.07e-07,	0.85,	0.74,	0
61,	3.83e-08,	1.04e-01,	6.55e-07,	0.72,	0.75,	0
62,	5.15e-08,	1.04e-01,	8.82e-07,	1.3,	0.81,	0
63,	6.94e-08,	1.04e-01,	1.19e-06,	1.3,	0.84,	0
64,	4.61e-08,	1.04e-01,	7.89e-07,	0.66,	0.94,	0
65,	4.49e-08,	1.04e-01,	7.69e-07,	0.97,	0.97,	0
66,	4.36e-08,	1.04e-01,	7.47e-07,	0.97,	1,	0
67,	7.46e-08,	1.04e-01,	1.28e-06,	1.7,	1.1,	0
68,	3.85e-08,	1.04e-01,	6.59e-07,	0.52,	0.89,	0
69,	3.83e-08,	1.04e-01,	6.57e-07,	1,	0.96,	0
70,	3.10e-08,	1.04e-01,	5.31e-07,	0.81,	0.93,	0
71,	4.50e-08,	1.04e-01,	7.71e-07,	1.5,	1,	0
72,	2.92e-08,	1.04e-01,	5.01e-07,	0.65,	0.83,	0
73,	1.97e-08,	1.04e-01,	3.37e-07,	0.67,	0.87,	0
74,	1.74e-08,	1.04e-01,	2.97e-07,	0.88,	0.85,	0
75,	1.34e-08,	1.04e-01,	2.29e-07,	0.77,	0.85,	0
76,	9.19e-09,	1.04e-01,	1.57e-07,	0.69,	0.73,	0
77,	6.65e-09,	1.04e-01,	1.14e-07,	0.72,	0.74,	0
78,	4.63e-09,	1.04e-01,	7.92e-08,	0.7,	0.75,	0
79,	4.33e-09,	1.04e-01,	7.41e-08,	0.94,	0.76,	0
80,	1.51e-09,	1.04e-01,	2.58e-08,	0.35,	0.65,	0
81,	1.74e-09,	1.04e-01,	2.98e-08,	1.2,	0.72,	0
82,	1.28e-09,	1.04e-01,	2.19e-08,	0.73,	0.72,	0
83,	3.63e-09,	1.04e-01,	6.22e-08,	2.8,	0.95,	0
84,	2.04e-09,	1.04e-01,	3.50e-08,	0.56,	0.86,	0
85,	1.99e-09,	1.04e-01,	3.40e-08,	0.97,	1.1,	0
86,	1.55e-09,	1.04e-01,	2.65e-08,	0.78,	0.98,	0
87,	1.64e-09,	1.04e-01,	2.80e-08,	1.1,	1.1,	0
88,	2.26e-09,	1.04e-01,	3.87e-08,	1.4,	0.91,	0
89,	1.17e-09,	1.04e-01,	2.01e-08,	0.52,	0.89,	0
90,	1.17e-09,	1.04e-01,	2.01e-08,	1,	0.9,	0
91,	1.13e-09,	1.04e-01,	1.94e-08,	0.97,	0.94,	0
92,	8.19e-10,	1.04e-01,	1.40e-08,	0.72,	0.87,	0
93,	9.26e-10,	1.04e-01,	1.59e-08,	1.1,	0.84,	0


==> data/iterations_square_cart_sch_g_ibp0_k1_n128.csv <==
Iter,NormalizedRes,L2Error,BoundaryL2Norm,IterConvRate,AsympConvRate,MatVec
0,	1.00e+00,	3.35e+00,	1.71e+01,		 ,		 ,	0
1,	2.65e-01,	6.45e-01,	4.53e+00,	0.26,	0.26,	0
2,	3.65e-02,	4.59e-02,	6.24e-01,	0.14,	0.19,	0
3,	1.21e-02,	1.07e-02,	2.06e-01,	0.33,	0.23,	0
4,	2.10e-03,	2.41e-03,	3.54e-02,	0.17,	0.21,	0
5,	7.35e-04,	8.88e-04,	1.12e-02,	0.35,	0.24,	0
6,	6.77e-04,	1.03e-03,	1.01e-02,	0.92,	0.3,	0
7,	9.11e-04,	3.40e-03,	1.45e-02,	1.3,	0.48,	0
8,	1.43e-03,	1.11e-03,	2.39e-02,	1.6,	0.65,	0
9,	4.11e-03,	9.12e-03,	7.00e-02,	2.9,	1.1,	0
10,	7.02e-03,	2.28e-02,	1.20e-01,	1.7,	1.6,	0
11,	1.75e-02,	2.97e-02,	3.00e-01,	2.5,	1.9,	0
12,	7.06e-03,	7.09e-03,	1.21e-01,	0.4,	1.5,	0
13,	3.13e-03,	4.83e-03,	5.32e-02,	0.44,	1.2,	0
14,	3.32e-03,	9.69e-03,	5.65e-02,	1.1,	0.96,	0
15,	1.76e-03,	4.42e-03,	2.96e-02,	0.53,	0.76,	0
16,	7.47e-04,	9.92e-04,	1.14e-02,	0.42,	0.53,	0
17,	7.51e-04,	1.57e-03,	1.16e-02,	1,	0.64,	0
18,	9.51e-04,	9.92e-04,	1.52e-02,	1.3,	0.79,	0
19,	1.77e-03,	4.75e-03,	2.97e-02,	1.9,	0.88,	0
20,	1.94e-03,	4.70e-03,	3.27e-02,	1.1,	1,	0
21,	2.30e-03,	5.74e-03,	3.88e-02,	1.2,	1.3,	0
22,	1.64e-03,	3.53e-03,	2.74e-02,	0.71,	1.2,	0
23,	1.61e-03,	4.84e-03,	2.69e-02,	0.98,	1.1,	0
24,	1.05e-03,	9.12e-04,	1.70e-02,	0.65,	0.9,	0
25,	9.06e-04,	1.77e-03,	1.44e-02,	0.86,	0.86,	0
26,	1.06e-03,	1.67e-03,	1.71e-02,	1.2,	0.86,	0
27,	1.06e-03,	3.88e-03,	1.73e-02,	1,	0.92,	0
28,	1.27e-03,	2.36e-03,	2.10e-02,	1.2,	0.95,	0
29,	1.54e-03,	1.72e-03,	2.57e-02,	1.2,	1.1,	0
30,	2.53e-03,	4.16e-03,	4.29e-02,	1.6,	1.2,	0
31,	3.74e-03,	1.22e-02,	6.37e-02,	1.5,	1.3,	0
32,	2.53e-03,	4.84e-03,	4.29e-02,	0.68,	1.2,	0
33,	1.53e-03,	1.65e-03,	2.56e-02,	0.6,	1,	0
34,	1.40e-03,	2.44e-03,	2.33e-02,	0.91,	0.98,	0
35,	1.10e-03,	6.85e-04,	1.79e-02,	0.79,	0.85,	0
36,	1.62e-03,	6.51e-03,	2.71e-02,	1.5,	0.85,	0
37,	9.59e-04,	1.31e-03,	1.54e-02,	0.59,	0.82,	0
38,	1.17e-03,	1.81e-03,	1.93e-02,	1.2,	0.95,	0
39,	1.10e-03,	2.06e-03,	1.80e-02,	0.94,	0.95,	0
40,	1.84e-03,	7.49e-03,	3.10e-02,	1.7,	1.1,	0
41,	1.23e-03,	8.90e-04,	2.02e-02,	0.67,	0.95,	0
42,	1.64e-03,	6.52e-03,	2.74e-02,	1.3,	1.1,	0
43,	1.04e-03,	1.91e-03,	1.69e-02,	0.64,	0.98,	0
44,	1.18e-03,	1.77e-03,	1.93e-02,	1.1,	1,	0
45,	1.01e-03,	1.64e-03,	1.63e-02,	0.86,	0.89,	0
46,	1.44e-03,	5.48e-03,	2.39e-02,	1.4,	1,	0
47,	1.16e-03,	1.49e-03,	1.90e-02,	0.81,	0.93,	0
48,	1.33e-03,	2.45e-03,	2.21e-02,	1.1,	1.1,	0
49,	1.39e-03,	1.48e-03,	2.31e-02,	1,	1,	0
50,	2.93e-03,	9.84e-03,	4.97e-02,	2.1,	1.2,	0
51,	3.02e-03,	5.91e-03,	5.13e-02,	1,	1.2,	0
52,	2.61e-03,	8.64e-03,	4.42e-02,	0.86,	1.2,	0
53,	1.64e-03,	2.48e-03,	2.74e-02,	0.63,	1,	0
54,	1.50e-03,	1.89e-03,	2.51e-02,	0.92,	1,	0
55,	1.24e-03,	2.40e-03,	2.06e-02,	0.83,	0.84,	0
56,	1.32e-03,	4.47e-03,	2.18e-02,	1.1,	0.85,	0
57,	1.42e-03,	2.84e-03,	2.35e-02,	1.1,	0.89,	0
58,	1.00e-03,	1.82e-03,	1.62e-02,	0.71,	0.91,	0
59,	9.38e-04,	2.32e-03,	1.50e-02,	0.94,	0.91,	0
60,	1.78e-03,	4.90e-03,	2.98e-02,	1.9,	1.1,	0
61,	1.13e-03,	2.53e-03,	1.85e-02,	0.64,	0.97,	0
62,	1.50e-03,	4.04e-03,	2.50e-02,	1.3,	1,	0
63,	9.85e-04,	2.61e-03,	1.59e-02,	0.66,	1,	0
64,	9.45e-04,	1.50e-03,	1.52e-02,	0.96,	1,	0
65,	1.22e-03,	1.87e-03,	2.01e-02,	1.3,	0.93,	0
66,	1.40e-03,	5.16e-03,	2.33e-02,	1.1,	1,	0
67,	1.38e-03,	2.19e-03,	2.29e-02,	0.98,	0.98,	0
68,	1.47e-03,	3.27e-03,	2.46e-02,	1.1,	1.1,	0
69,	1.48e-03,	1.58e-03,	2.47e-02,	1,	1.1,	0
70,	2.50e-03,	4.63e-03,	4.24e-02,	1.7,	1.2,	0
71,	3.28e-03,	1.09e-02,	5.58e-02,	1.3,	1.2,	0
72,	2.40e-03,	4.69e-03,	4.05e-02,	0.73,	1.1,	0
73,	1.55e-03,	1.48e-03,	2.59e-02,	0.65,	1,	0
74,	1.47e-03,	3.15e-03,	2.45e-02,	0.94,	1,	0
75,	1.28e-03,	1.27e-03,	2.11e-02,	0.87,	0.87,	0
76,	1.42e-03,	5.18e-03,	2.36e-02,	1.1,	0.85,	0
77,	1.44e-03,	2.99e-03,	2.39e-02,	1,	0.9,	0
78,	1.01e-03,	1.64e-03,	1.63e-02,	0.7,	0.92,	0
79,	8.95e-04,	2.11e-03,	1.43e-02,	0.89,	0.91,	0
80,	1.62e-03,	4.18e-03,	2.71e-02,	1.8,	1,	0
81,	1.18e-03,	3.27e-03,	1.94e-02,	0.73,	0.96,	0
82,	1.49e-03,	3.84e-03,	2.48e-02,	1.3,	1,	0
83,	9.19e-04,	2.08e-03,	1.47e-02,	0.62,	0.98,	0
84,	9.98e-04,	2.08e-03,	1.62e-02,	1.1,	1,	0
85,	1.35e-03,	1.42e-03,	2.24e-02,	1.4,	0.96,	0
86,	1.57e-03,	5.99e-03,	2.62e-02,	1.2,	1.1,	0
87,	1.16e-03,	2.06e-03,	1.91e-02,	0.74,	0.95,	0
88,	1.54e-03,	2.18e-03,	2.57e-02,	1.3,	1.1,	0
89,	1.36e-03,	2.12e-03,	2.26e-02,	0.89,	1.1,	0
90,	2.36e-03,	3.54e-03,	3.98e-02,	1.7,	1.1,	0
91,	3.56e-03,	1.23e-02,	6.06e-02,	1.5,	1.2,	0


==> data/iterations_square_cart_sch_g_ibp0_k1_n256.csv <==
Iter,NormalizedRes,L2Error,BoundaryL2Norm,IterConvRate,AsympConvRate,MatVec
0,	1.00e+00,	3.35e+00,	1.71e+01,		 ,		 ,	0
1,	2.65e-01,	6.44e-01,	4.53e+00,	0.26,	0.26,	0
2,	3.65e-02,	4.60e-02,	6.24e-01,	0.14,	0.19,	0
3,	1.20e-02,	1.08e-02,	2.06e-01,	0.33,	0.23,	0
4,	2.05e-03,	2.06e-03,	3.50e-02,	0.17,	0.21,	0
5,	5.86e-04,	3.39e-04,	9.91e-03,	0.29,	0.23,	0
6,	1.95e-04,	1.63e-04,	2.99e-03,	0.33,	0.24,	0
7,	1.97e-04,	7.48e-04,	3.04e-03,	1,	0.35,	0
8,	2.17e-04,	3.64e-04,	3.41e-03,	1.1,	0.45,	0
9,	2.74e-04,	2.50e-04,	4.45e-03,	1.3,	0.67,	0
10,	8.25e-04,	1.19e-03,	1.40e-02,	3,	1.1,	0
11,	2.52e-03,	8.16e-03,	4.31e-02,	3.1,	1.7,	0
12,	9.20e-04,	1.91e-03,	1.57e-02,	0.36,	1.4,	0
13,	8.23e-04,	1.26e-03,	1.40e-02,	0.89,	1.3,	0
14,	3.05e-04,	3.48e-04,	5.01e-03,	0.37,	1,	0
15,	1.87e-04,	2.40e-04,	2.84e-03,	0.61,	0.74,	0
16,	2.20e-04,	5.15e-04,	3.47e-03,	1.2,	0.61,	0
17,	3.82e-04,	1.15e-03,	6.36e-03,	1.7,	0.84,	0
18,	3.02e-04,	5.12e-04,	4.95e-03,	0.79,	0.82,	0
19,	4.08e-04,	4.89e-04,	6.83e-03,	1.4,	1.1,	0
20,	8.38e-04,	2.16e-03,	1.43e-02,	2.1,	1.3,	0
21,	7.25e-04,	1.97e-03,	1.23e-02,	0.87,	1.3,	0
22,	6.43e-04,	1.60e-03,	1.09e-02,	0.89,	1.1,	0
23,	5.55e-04,	9.41e-04,	9.36e-03,	0.86,	1.1,	0
24,	4.19e-04,	6.37e-04,	7.02e-03,	0.76,	1,	0
25,	2.84e-04,	2.11e-04,	4.62e-03,	0.68,	0.81,	0
26,	2.61e-04,	8.15e-04,	4.22e-03,	0.92,	0.82,	0
27,	2.74e-04,	6.08e-04,	4.45e-03,	1,	0.84,	0
28,	2.47e-04,	3.89e-04,	3.96e-03,	0.9,	0.85,	0
29,	2.77e-04,	3.86e-04,	4.52e-03,	1.1,	0.92,	0
30,	5.63e-04,	1.31e-03,	9.51e-03,	2,	1.1,	0
31,	5.95e-04,	1.70e-03,	1.01e-02,	1.1,	1.2,	0
32,	5.25e-04,	1.25e-03,	8.85e-03,	0.88,	1.1,	0
33,	2.75e-04,	4.04e-04,	4.48e-03,	0.52,	1,	0
34,	3.00e-04,	3.46e-04,	4.90e-03,	1.1,	1,	0
35,	2.62e-04,	3.71e-04,	4.24e-03,	0.88,	0.86,	0
36,	3.43e-04,	1.03e-03,	5.68e-03,	1.3,	0.9,	0
37,	3.89e-04,	9.40e-04,	6.49e-03,	1.1,	0.94,	0
38,	2.73e-04,	4.45e-04,	4.43e-03,	0.7,	1,	0
39,	3.19e-04,	4.50e-04,	5.26e-03,	1.2,	1,	0
40,	6.09e-04,	1.67e-03,	1.03e-02,	1.9,	1.2,	0
41,	5.25e-04,	1.23e-03,	8.85e-03,	0.86,	1.1,	0
42,	5.78e-04,	1.62e-03,	9.76e-03,	1.1,	1.1,	0
43,	3.09e-04,	4.38e-04,	5.08e-03,	0.54,	1,	0
44,	2.72e-04,	2.92e-04,	4.40e-03,	0.88,	0.97,	0
45,	2.97e-04,	3.65e-04,	4.87e-03,	1.1,	0.87,	0
46,	3.73e-04,	1.35e-03,	6.21e-03,	1.3,	0.93,	0
47,	2.94e-04,	3.62e-04,	4.80e-03,	0.79,	0.87,	0
48,	2.39e-04,	4.15e-04,	3.83e-03,	0.81,	0.95,	0
49,	4.25e-04,	5.88e-04,	7.11e-03,	1.8,	1.1,	0
50,	3.99e-04,	4.56e-04,	6.65e-03,	0.94,	1.1,	0
51,	1.88e-03,	6.23e-03,	3.20e-02,	4.7,	1.4,	0
52,	6.38e-04,	1.18e-03,	1.08e-02,	0.34,	1.2,	0
53,	6.27e-04,	8.65e-04,	1.06e-02,	0.98,	1.2,	0
54,	3.72e-04,	5.51e-04,	6.19e-03,	0.59,	0.97,	0
55,	4.12e-04,	4.27e-04,	6.89e-03,	1.1,	1,	0
56,	2.76e-04,	7.15e-04,	4.49e-03,	0.67,	0.68,	0
57,	4.56e-04,	1.36e-03,	7.67e-03,	1.7,	0.94,	0
58,	2.85e-04,	2.96e-04,	4.65e-03,	0.63,	0.85,	0
59,	2.18e-04,	3.79e-04,	3.43e-03,	0.76,	0.9,	0
60,	4.34e-04,	1.26e-03,	7.27e-03,	2,	1,	0
61,	2.95e-04,	6.87e-04,	4.83e-03,	0.68,	1,	0
62,	3.84e-04,	1.07e-03,	6.39e-03,	1.3,	0.97,	0
63,	2.40e-04,	4.37e-04,	3.83e-03,	0.63,	0.97,	0
64,	3.17e-04,	5.76e-04,	5.23e-03,	1.3,	1.1,	0
65,	3.08e-04,	2.51e-04,	5.06e-03,	0.97,	0.93,	0
66,	3.74e-04,	1.18e-03,	6.23e-03,	1.2,	1,	0
67,	3.73e-04,	8.31e-04,	6.21e-03,	1,	0.99,	0
68,	3.42e-04,	5.27e-04,	5.67e-03,	0.92,	1.1,	0
69,	3.75e-04,	3.75e-04,	6.23e-03,	1.1,	1,	0
70,	6.45e-04,	1.76e-03,	1.09e-02,	1.7,	1.2,	0
71,	6.02e-04,	1.52e-03,	1.02e-02,	0.93,	1.1,	0
72,	6.24e-04,	1.67e-03,	1.06e-02,	1,	1.1,	0
73,	4.07e-04,	5.65e-04,	6.80e-03,	0.65,	1,	0
74,	3.66e-04,	4.39e-04,	6.08e-03,	0.9,	1,	0
75,	3.21e-04,	4.97e-04,	5.29e-03,	0.88,	0.87,	0
76,	4.13e-04,	1.34e-03,	6.92e-03,	1.3,	0.93,	0
77,	3.72e-04,	6.15e-04,	6.19e-03,	0.9,	0.9,	0
78,	3.25e-04,	6.92e-04,	5.37e-03,	0.87,	0.96,	0
79,	2.18e-04,	2.31e-04,	3.42e-03,	0.67,	0.9,	0
80,	2.93e-04,	5.32e-04,	4.79e-03,	1.3,	0.98,	0
81,	4.64e-04,	1.59e-03,	7.79e-03,	1.6,	1,	0
82,	2.74e-04,	4.56e-04,	4.46e-03,	0.59,	0.94,	0
83,	2.23e-04,	3.03e-04,	3.52e-03,	0.81,	0.93,	0
84,	2.91e-04,	4.72e-04,	4.76e-03,	1.3,	1.1,	0
85,	3.56e-04,	4.68e-04,	5.90e-03,	1.2,	1,	0
86,	4.15e-04,	1.42e-03,	6.94e-03,	1.2,	0.98,	0
87,	3.39e-04,	5.98e-04,	5.61e-03,	0.82,	1,	0
88,	3.75e-04,	5.69e-04,	6.25e-03,	1.1,	1.1,	0
89,	3.81e-04,	2.86e-04,	6.34e-03,	1,	1.1,	0
90,	7.19e-04,	2.39e-03,	1.22e-02,	1.9,	1.2,	0
91,	5.49e-04,	1.02e-03,	9.26e-03,	0.76,	1.1,	0
92,	6.72e-04,	2.26e-03,	1.14e-02,	1.2,	1.1,	0


==> data/iterations_square_cart_sch_g_ibp0_k1_n64.csv <==
Iter,NormalizedRes,L2Error,BoundaryL2Norm,IterConvRate,AsympConvRate,MatVec
0,	1.00e+00,	3.35e+00,	1.71e+01,		 ,		 ,	0
1,	2.65e-01,	6.46e-01,	4.54e+00,	0.27,	0.27,	0
2,	3.66e-02,	4.57e-02,	6.26e-01,	0.14,	0.19,	0
3,	1.23e-02,	1.05e-02,	2.08e-01,	0.34,	0.23,	0
4,	2.65e-03,	4.22e-03,	3.95e-02,	0.22,	0.23,	0
5,	2.23e-03,	5.07e-03,	3.18e-02,	0.84,	0.29,	0
6,	5.71e-03,	1.79e-02,	9.53e-02,	2.6,	0.46,	0
7,	5.34e-03,	6.06e-03,	8.87e-02,	0.93,	0.68,	0
8,	2.19e-02,	7.84e-02,	3.75e-01,	4.1,	1.1,	0
9,	2.38e-02,	4.76e-02,	4.06e-01,	1.1,	1.6,	0
10,	3.62e-02,	7.16e-02,	6.18e-01,	1.5,	1.7,	0
11,	1.50e-01,	4.11e-01,	2.57e+00,	4.2,	1.9,	0
12,	6.66e-02,	1.81e-01,	1.14e+00,	0.44,	1.7,	0
13,	2.89e-02,	5.28e-02,	4.94e-01,	0.43,	1.1,	0
14,	1.28e-02,	2.22e-02,	2.18e-01,	0.44,	0.88,	0
15,	4.84e-03,	1.86e-02,	7.97e-02,	0.38,	0.67,	0
16,	3.40e-03,	2.31e-02,	5.48e-02,	0.7,	0.47,	0
17,	3.44e-03,	1.36e-02,	5.53e-02,	1,	0.55,	0
18,	2.46e-03,	2.04e-02,	3.76e-02,	0.72,	0.61,	0
19,	4.96e-03,	1.92e-02,	8.22e-02,	2,	0.83,	0
20,	6.74e-03,	1.67e-02,	1.13e-01,	1.4,	1.1,	0
21,	6.11e-03,	2.84e-02,	1.03e-01,	0.91,	1.1,	0
22,	5.80e-03,	1.34e-02,	9.71e-02,	0.95,	1.1,	0
23,	4.59e-03,	2.10e-02,	7.59e-02,	0.79,	1.1,	0
24,	3.17e-03,	2.11e-02,	5.09e-02,	0.69,	0.91,	0
25,	3.06e-03,	1.68e-02,	4.88e-02,	0.97,	0.85,	0
26,	4.37e-03,	2.80e-02,	7.22e-02,	1.4,	0.93,	0
27,	3.89e-03,	1.38e-02,	6.34e-02,	0.89,	0.92,	0
28,	4.54e-03,	2.13e-02,	7.49e-02,	1.2,	1,	0
29,	6.41e-03,	1.50e-02,	1.08e-01,	1.4,	1.2,	0
30,	1.25e-02,	5.43e-02,	2.13e-01,	2,	1.3,	0
31,	1.45e-02,	3.04e-02,	2.48e-01,	1.2,	1.3,	0
32,	1.07e-02,	4.39e-02,	1.82e-01,	0.73,	1.2,	0
33,	7.88e-03,	1.38e-02,	1.33e-01,	0.74,	1.1,	0
34,	7.59e-03,	2.90e-02,	1.29e-01,	0.96,	1,	0
35,	5.57e-03,	1.57e-02,	9.30e-02,	0.73,	0.85,	0
36,	4.08e-03,	2.37e-02,	6.72e-02,	0.73,	0.78,	0
37,	5.60e-03,	1.65e-02,	9.38e-02,	1.4,	0.88,	0
38,	2.55e-03,	2.01e-02,	3.92e-02,	0.46,	0.8,	0
39,	3.23e-03,	2.42e-02,	5.20e-02,	1.3,	0.84,	0
40,	5.67e-03,	1.43e-02,	9.49e-02,	1.8,	1,	0
41,	4.73e-03,	1.91e-02,	7.87e-02,	0.84,	1,	0
42,	4.17e-03,	1.77e-02,	6.88e-02,	0.88,	0.94,	0
43,	3.95e-03,	2.94e-02,	6.52e-02,	0.95,	1.1,	0
44,	3.30e-03,	1.64e-02,	5.29e-02,	0.83,	1,	0
45,	2.60e-03,	2.06e-02,	4.06e-02,	0.79,	0.86,	0
46,	5.37e-03,	1.38e-02,	8.95e-02,	2.1,	1,	0
47,	5.47e-03,	2.83e-02,	9.14e-02,	1,	1.1,	0
48,	5.44e-03,	2.02e-02,	9.10e-02,	1,	1.1,	0
49,	7.46e-03,	2.16e-02,	1.26e-01,	1.4,	1.2,	0
50,	8.53e-03,	4.13e-02,	1.45e-01,	1.1,	1.3,	0
51,	1.05e-02,	9.07e-03,	1.78e-01,	1.2,	1.1,	0
52,	7.65e-03,	3.70e-02,	1.30e-01,	0.73,	1.1,	0
53,	7.66e-03,	2.39e-02,	1.30e-01,	1,	1.1,	0
54,	5.66e-03,	2.29e-02,	9.50e-02,	0.74,	0.95,	0
55,	5.26e-03,	1.74e-02,	8.78e-02,	0.93,	0.91,	0
56,	4.99e-03,	3.10e-02,	8.35e-02,	0.95,	0.86,	0
57,	3.60e-03,	1.61e-02,	5.86e-02,	0.72,	0.86,	0
58,	2.70e-03,	2.17e-02,	4.24e-02,	0.75,	0.81,	0
59,	3.32e-03,	1.47e-02,	5.34e-02,	1.2,	0.9,	0
60,	4.09e-03,	2.95e-02,	6.76e-02,	1.2,	0.95,	0
61,	6.41e-03,	2.31e-02,	1.08e-01,	1.6,	1.1,	0
62,	3.79e-03,	2.79e-02,	6.24e-02,	0.59,	1,	0
63,	3.39e-03,	1.39e-02,	5.46e-02,	0.89,	1,	0
64,	2.85e-03,	2.17e-02,	4.52e-02,	0.84,	0.97,	0
65,	2.96e-03,	2.32e-02,	4.74e-02,	1,	0.94,	0
66,	5.43e-03,	1.43e-02,	9.09e-02,	1.8,	0.97,	0
67,	5.25e-03,	2.13e-02,	8.75e-02,	0.97,	1.1,	0
68,	5.75e-03,	3.09e-02,	9.65e-02,	1.1,	1.1,	0
69,	8.48e-03,	1.97e-02,	1.44e-01,	1.5,	1.2,	0
70,	8.28e-03,	2.26e-02,	1.40e-01,	0.98,	1.2,	0
71,	7.45e-03,	3.45e-02,	1.26e-01,	0.9,	1.1,	0
72,	7.98e-03,	1.71e-02,	1.35e-01,	1.1,	1.1,	0
73,	6.41e-03,	2.16e-02,	1.08e-01,	0.8,	1,	0
74,	6.23e-03,	2.71e-02,	1.05e-01,	0.97,	0.94,	0
75,	5.28e-03,	1.37e-02,	8.82e-02,	0.85,	0.91,	0
76,	6.26e-03,	3.75e-02,	1.06e-01,	1.2,	0.97,	0
77,	3.04e-03,	2.04e-02,	4.88e-02,	0.48,	0.82,	0
78,	2.97e-03,	2.02e-02,	4.72e-02,	0.98,	0.86,	0
79,	3.12e-03,	1.69e-02,	5.01e-02,	1,	0.87,	0
80,	3.45e-03,	2.80e-02,	5.64e-02,	1.1,	0.92,	0
81,	8.70e-03,	1.54e-02,	1.47e-01,	2.5,	1.1,	0
82,	6.81e-03,	4.00e-02,	1.15e-01,	0.78,	1.2,	0
83,	3.92e-03,	1.96e-02,	6.46e-02,	0.57,	1.1,	0
84,	2.80e-03,	2.00e-02,	4.44e-02,	0.72,	0.98,	0
85,	2.98e-03,	2.29e-02,	4.79e-02,	1.1,	0.97,	0
86,	3.49e-03,	2.17e-02,	5.66e-02,	1.2,	0.83,	0
87,	5.46e-03,	1.56e-02,	9.13e-02,	1.6,	0.96,	0
88,	5.34e-03,	2.89e-02,	8.95e-02,	0.98,	1.1,	0
89,	3.75e-03,	2.34e-02,	6.13e-02,	0.7,	1.1,	0
90,	9.86e-03,	2.24e-02,	1.68e-01,	2.6,	1.3,	0
91,	7.29e-03,	2.58e-02,	1.23e-01,	0.74,	1.2,	0
92,	8.15e-03,	2.11e-02,	1.38e-01,	1.1,	1.1,	0


==> data/iterations_square_cart_sch_g_ibp0_k2_n128.csv <==
Iter,NormalizedRes,L2Error,BoundaryL2Norm,IterConvRate,AsympConvRate,MatVec
0,	1.00e+00,	3.35e+00,	1.71e+01,		 ,		 ,	0
1,	2.65e-01,	6.44e-01,	4.53e+00,	0.26,	0.26,	0
2,	3.65e-02,	4.60e-02,	6.23e-01,	0.14,	0.19,	0
3,	1.20e-02,	1.08e-02,	2.06e-01,	0.33,	0.23,	0
4,	2.04e-03,	1.98e-03,	3.49e-02,	0.17,	0.21,	0
5,	5.76e-04,	4.25e-04,	9.84e-03,	0.28,	0.22,	0
6,	2.89e-04,	8.66e-04,	4.95e-03,	0.5,	0.26,	0
7,	1.47e-04,	3.25e-04,	2.51e-03,	0.51,	0.33,	0
8,	5.06e-05,	4.98e-05,	8.59e-04,	0.34,	0.33,	0
9,	2.17e-05,	2.27e-05,	3.58e-04,	0.43,	0.4,	0
10,	1.76e-05,	2.87e-05,	2.87e-04,	0.81,	0.5,	0
11,	1.05e-05,	2.00e-05,	1.53e-04,	0.6,	0.52,	0
12,	1.64e-05,	5.08e-05,	2.63e-04,	1.6,	0.64,	0
13,	1.19e-05,	1.85e-05,	1.81e-04,	0.73,	0.75,	0
14,	2.44e-05,	3.68e-05,	4.06e-04,	2.1,	1,	0
15,	3.20e-05,	2.77e-05,	5.37e-04,	1.3,	1.1,	0
16,	6.00e-05,	2.01e-04,	1.02e-03,	1.9,	1.4,	0
17,	5.12e-05,	1.02e-04,	8.68e-04,	0.85,	1.3,	0
18,	5.88e-05,	8.93e-05,	9.95e-04,	1.1,	1.4,	0
19,	7.86e-05,	2.38e-04,	1.33e-03,	1.3,	1.3,	0
20,	6.00e-05,	1.15e-04,	1.01e-03,	0.76,	1.1,	0
21,	7.92e-05,	1.16e-04,	1.35e-03,	1.3,	1.1,	0
22,	4.18e-05,	7.13e-05,	7.03e-04,	0.53,	0.96,	0
23,	5.82e-05,	1.89e-04,	9.90e-04,	1.4,	1,	0
24,	4.03e-05,	6.49e-05,	6.83e-04,	0.69,	0.88,	0
25,	2.76e-05,	3.15e-05,	4.65e-04,	0.68,	0.86,	0
26,	1.88e-05,	1.96e-05,	3.15e-04,	0.68,	0.75,	0
27,	9.61e-06,	8.47e-06,	1.54e-04,	0.51,	0.75,	0
28,	1.32e-05,	4.10e-05,	2.18e-04,	1.4,	0.74,	0
29,	6.95e-06,	1.49e-05,	1.04e-04,	0.53,	0.7,	0
30,	9.81e-06,	7.31e-06,	1.58e-04,	1.4,	0.81,	0
31,	1.10e-05,	1.10e-05,	1.79e-04,	1.1,	0.9,	0
32,	9.52e-06,	2.47e-05,	1.52e-04,	0.86,	1,	0
33,	1.13e-05,	2.89e-05,	1.84e-04,	1.2,	0.97,	0
34,	1.12e-05,	2.38e-05,	1.83e-04,	0.99,	1.1,	0
35,	7.89e-06,	6.63e-06,	1.23e-04,	0.71,	0.96,	0
36,	1.02e-05,	9.59e-06,	1.64e-04,	1.3,	0.98,	0
37,	1.29e-05,	2.37e-05,	2.12e-04,	1.3,	1.1,	0
38,	2.21e-05,	6.78e-05,	3.74e-04,	1.7,	1.1,	0
39,	1.55e-05,	2.41e-05,	2.57e-04,	0.7,	1.1,	0
40,	2.57e-05,	1.85e-05,	4.32e-04,	1.7,	1.3,	0
41,	3.51e-05,	5.90e-05,	5.91e-04,	1.4,	1.3,	0
42,	3.63e-05,	1.19e-04,	6.13e-04,	1,	1.2,	0
43,	2.25e-05,	2.69e-05,	3.75e-04,	0.62,	1,	0
44,	1.68e-05,	1.53e-05,	2.78e-04,	0.75,	1,	0
45,	1.84e-05,	2.51e-05,	3.08e-04,	1.1,	0.94,	0
46,	1.28e-05,	1.93e-05,	2.10e-04,	0.69,	0.82,	0
47,	1.33e-05,	3.09e-05,	2.19e-04,	1,	0.82,	0
48,	1.37e-05,	4.18e-05,	2.27e-04,	1,	0.91,	0
49,	8.05e-06,	7.68e-06,	1.26e-04,	0.59,	0.86,	0
50,	7.89e-06,	7.21e-06,	1.22e-04,	0.98,	0.84,	0
51,	1.09e-05,	1.17e-05,	1.78e-04,	1.4,	0.97,	0
52,	1.19e-05,	4.23e-05,	1.95e-04,	1.1,	0.98,	0
53,	7.75e-06,	8.18e-06,	1.20e-04,	0.65,	0.89,	0
54,	9.42e-06,	1.60e-05,	1.51e-04,	1.2,	1,	0
55,	9.51e-06,	1.15e-05,	1.53e-04,	1,	1,	0
56,	1.13e-05,	1.25e-05,	1.84e-04,	1.2,	1,	0
57,	1.44e-05,	1.43e-05,	2.38e-04,	1.3,	1,	0
58,	2.09e-05,	7.07e-05,	3.52e-04,	1.5,	1.2,	0
59,	1.81e-05,	3.12e-05,	3.03e-04,	0.87,	1.1,	0
60,	2.24e-05,	1.48e-05,	3.74e-04,	1.2,	1.2,	0
61,	3.09e-05,	2.86e-05,	5.19e-04,	1.4,	1.2,	0
62,	2.37e-05,	3.00e-05,	3.94e-04,	0.77,	1.1,	0
63,	3.16e-05,	7.66e-05,	5.34e-04,	1.3,	1.1,	0
64,	2.84e-05,	8.04e-05,	4.81e-04,	0.9,	1.1,	0
65,	1.59e-05,	2.65e-05,	2.64e-04,	0.56,	0.93,	0
66,	1.20e-05,	6.56e-06,	1.97e-04,	0.75,	0.83,	0
67,	9.35e-06,	8.89e-06,	1.50e-04,	0.78,	0.83,	0
68,	9.41e-06,	1.24e-05,	1.51e-04,	1,	0.79,	0
69,	1.47e-05,	5.45e-05,	2.45e-04,	1.6,	0.88,	0
70,	7.37e-06,	5.64e-06,	1.13e-04,	0.5,	0.86,	0
71,	1.03e-05,	8.76e-06,	1.68e-04,	1.4,	0.97,	0
72,	7.26e-06,	6.06e-06,	1.11e-04,	0.7,	0.95,	0
73,	1.15e-05,	3.99e-05,	1.89e-04,	1.6,	1,	0
74,	1.12e-05,	2.38e-05,	1.83e-04,	0.97,	0.95,	0
75,	8.54e-06,	1.11e-05,	1.35e-04,	0.76,	1,	0
76,	1.34e-05,	1.66e-05,	2.22e-04,	1.6,	1.1,	0
77,	1.32e-05,	8.83e-06,	2.17e-04,	0.98,	1.1,	0
78,	1.75e-05,	3.00e-05,	2.91e-04,	1.3,	1.1,	0
79,	2.48e-05,	8.15e-05,	4.18e-04,	1.4,	1.2,	0
80,	2.30e-05,	2.23e-05,	3.83e-04,	0.93,	1.2,	0
81,	3.12e-05,	2.88e-05,	5.24e-04,	1.4,	1.2,	0
82,	2.56e-05,	2.99e-05,	4.27e-04,	0.82,	1.1,	0
83,	3.08e-05,	7.71e-05,	5.20e-04,	1.2,	1.1,	0
84,	2.62e-05,	7.45e-05,	4.41e-04,	0.85,	1,	0
85,	1.85e-05,	2.89e-05,	3.08e-04,	0.71,	0.96,	0
86,	1.46e-05,	1.46e-05,	2.42e-04,	0.79,	0.86,	0
87,	1.01e-05,	5.91e-06,	1.64e-04,	0.69,	0.83,	0
88,	7.79e-06,	7.37e-06,	1.21e-04,	0.77,	0.76,	0
89,	1.37e-05,	5.19e-05,	2.28e-04,	1.8,	0.88,	0
90,	7.34e-06,	6.01e-06,	1.12e-04,	0.54,	0.83,	0
91,	9.94e-06,	1.13e-05,	1.60e-04,	1.4,	0.93,	0
92,	7.18e-06,	5.95e-06,	1.09e-04,	0.72,	0.93,	0


==> data/iterations_square_cart_sch_g_ibp0_k2_n256.csv <==
Iter,NormalizedRes,L2Error,BoundaryL2Norm,IterConvRate,AsympConvRate,MatVec
0,	1.00e+00,	3.35e+00,	1.71e+01,		 ,		 ,	0
1,	2.65e-01,	6.44e-01,	4.53e+00,	0.26,	0.26,	0
2,	3.65e-02,	4.60e-02,	6.23e-01,	0.14,	0.19,	0
3,	1.20e-02,	1.08e-02,	2.06e-01,	0.33,	0.23,	0
4,	2.04e-03,	1.96e-03,	3.49e-02,	0.17,	0.21,	0
5,	5.74e-04,	3.55e-04,	9.81e-03,	0.28,	0.22,	0
6,	1.68e-04,	2.09e-04,	2.87e-03,	0.29,	0.23,	0
7,	1.81e-04,	6.19e-04,	3.09e-03,	1.1,	0.35,	0
8,	5.00e-05,	6.47e-05,	8.55e-04,	0.28,	0.33,	0
9,	1.59e-05,	9.04e-06,	2.71e-04,	0.32,	0.38,	0
10,	1.11e-05,	1.84e-05,	1.89e-04,	0.7,	0.45,	0
11,	5.08e-06,	5.10e-06,	8.59e-05,	0.46,	0.5,	0
12,	4.79e-06,	7.99e-06,	8.10e-05,	0.94,	0.48,	0
13,	2.86e-06,	2.19e-06,	4.73e-05,	0.6,	0.56,	0
14,	4.37e-06,	1.60e-05,	7.38e-05,	1.5,	0.77,	0
15,	2.05e-06,	1.88e-06,	3.29e-05,	0.47,	0.71,	0
16,	1.78e-06,	1.33e-06,	2.80e-05,	0.87,	0.81,	0
17,	1.89e-06,	1.88e-06,	3.01e-05,	1.1,	0.83,	0
18,	3.06e-06,	9.87e-06,	5.09e-05,	1.6,	1,	0
19,	3.24e-06,	6.66e-06,	5.41e-05,	1.1,	0.94,	0
20,	3.27e-06,	3.86e-06,	5.45e-05,	1,	1.1,	0
21,	5.77e-06,	9.64e-06,	9.78e-05,	1.8,	1.3,	0
22,	3.15e-06,	6.23e-06,	5.24e-05,	0.55,	1.1,	0
23,	4.37e-06,	1.32e-05,	7.36e-05,	1.4,	1.1,	0
24,	2.60e-06,	4.32e-06,	4.29e-05,	0.6,	0.96,	0
25,	2.20e-06,	2.26e-06,	3.57e-05,	0.84,	0.92,	0
26,	1.97e-06,	1.94e-06,	3.16e-05,	0.89,	0.81,	0
27,	2.13e-06,	5.72e-06,	3.46e-05,	1.1,	0.92,	0
28,	2.84e-06,	7.45e-06,	4.72e-05,	1.3,	0.92,	0
29,	1.93e-06,	1.41e-06,	3.09e-05,	0.68,	0.94,	0
30,	3.25e-06,	5.31e-06,	5.44e-05,	1.7,	1.1,	0
31,	4.02e-06,	8.55e-06,	6.78e-05,	1.2,	1.2,	0
32,	3.41e-06,	1.01e-05,	5.72e-05,	0.85,	1.1,	0
33,	2.77e-06,	4.96e-06,	4.60e-05,	0.81,	1,	0
34,	2.20e-06,	2.72e-06,	3.59e-05,	0.79,	1,	0
35,	1.85e-06,	1.46e-06,	2.98e-05,	0.84,	0.89,	0
36,	2.04e-06,	4.95e-06,	3.32e-05,	1.1,	0.87,	0
37,	2.57e-06,	7.27e-06,	4.26e-05,	1.3,	0.95,	0
38,	2.13e-06,	2.59e-06,	3.47e-05,	0.83,	0.95,	0
39,	2.31e-06,	2.17e-06,	3.78e-05,	1.1,	1,	0
40,	2.90e-06,	6.04e-06,	4.83e-05,	1.3,	1.1,	0
41,	4.68e-06,	1.47e-05,	7.92e-05,	1.6,	1.2,	0
42,	2.69e-06,	5.28e-06,	4.45e-05,	0.57,	1,	0
43,	2.34e-06,	2.94e-06,	3.84e-05,	0.87,	1,	0
44,	2.20e-06,	2.26e-06,	3.59e-05,	0.94,	0.99,	0
45,	2.19e-06,	3.17e-06,	3.59e-05,	0.99,	0.94,	0
46,	2.21e-06,	4.87e-06,	3.63e-05,	1,	0.86,	0
47,	3.01e-06,	8.63e-06,	5.04e-05,	1.4,	1,	0
48,	1.95e-06,	3.42e-06,	3.17e-05,	0.65,	0.96,	0
49,	1.78e-06,	1.13e-06,	2.86e-05,	0.91,	0.96,	0
50,	3.22e-06,	9.41e-06,	5.40e-05,	1.8,	1.1,	0
51,	2.97e-06,	6.95e-06,	4.97e-05,	0.92,	1.1,	0
52,	3.04e-06,	8.68e-06,	5.08e-05,	1,	1,	0
53,	1.81e-06,	1.79e-06,	2.91e-05,	0.59,	0.98,	0
54,	1.84e-06,	2.26e-06,	2.98e-05,	1,	1,	0
55,	2.33e-06,	3.60e-06,	3.85e-05,	1.3,	0.94,	0
56,	2.02e-06,	5.16e-06,	3.31e-05,	0.87,	0.93,	0
57,	2.67e-06,	7.34e-06,	4.44e-05,	1.3,	0.97,	0
58,	2.02e-06,	1.88e-06,	3.29e-05,	0.76,	1,	0
59,	2.32e-06,	2.62e-06,	3.83e-05,	1.2,	1,	0
60,	2.44e-06,	3.72e-06,	4.02e-05,	1,	1,	0
61,	4.74e-06,	1.59e-05,	8.04e-05,	1.9,	1.2,	0
62,	2.37e-06,	3.87e-06,	3.90e-05,	0.5,	0.98,	0
63,	2.32e-06,	3.11e-06,	3.82e-05,	0.98,	1,	0
64,	2.07e-06,	1.88e-06,	3.39e-05,	0.89,	0.98,	0
65,	2.32e-06,	3.39e-06,	3.84e-05,	1.1,	0.99,	0
66,	1.79e-06,	3.47e-06,	2.90e-05,	0.77,	0.82,	0
67,	3.10e-06,	9.90e-06,	5.21e-05,	1.7,	1.1,	0
68,	1.74e-06,	2.20e-06,	2.80e-05,	0.56,	0.94,	0
69,	1.71e-06,	1.80e-06,	2.75e-05,	0.98,	0.96,	0
70,	2.91e-06,	8.57e-06,	4.88e-05,	1.7,	1,	0
71,	2.59e-06,	5.57e-06,	4.32e-05,	0.89,	1.1,	0
72,	2.85e-06,	8.44e-06,	4.76e-05,	1.1,	0.98,	0
73,	1.65e-06,	1.85e-06,	2.64e-05,	0.58,	0.99,	0
74,	1.72e-06,	2.02e-06,	2.77e-05,	1,	1,	0
75,	2.14e-06,	3.08e-06,	3.53e-05,	1.2,	0.94,	0
76,	1.94e-06,	4.71e-06,	3.18e-05,	0.91,	0.94,	0
77,	2.61e-06,	7.37e-06,	4.36e-05,	1.3,	0.98,	0
78,	2.23e-06,	2.99e-06,	3.69e-05,	0.86,	1.1,	0
79,	1.96e-06,	2.05e-06,	3.19e-05,	0.88,	1,	0
80,	2.31e-06,	4.08e-06,	3.80e-05,	1.2,	1,	0
81,	3.93e-06,	1.28e-05,	6.64e-05,	1.7,	1.2,	0
82,	2.28e-06,	4.13e-06,	3.76e-05,	0.58,	0.97,	0
83,	1.94e-06,	2.32e-06,	3.16e-05,	0.85,	0.97,	0
84,	2.23e-06,	2.58e-06,	3.69e-05,	1.2,	1,	0
85,	1.95e-06,	2.43e-06,	3.20e-05,	0.87,	0.97,	0
86,	1.94e-06,	4.43e-06,	3.17e-05,	0.99,	0.87,	0
87,	2.74e-06,	8.12e-06,	4.59e-05,	1.4,	1,	0
88,	1.66e-06,	2.34e-06,	2.69e-05,	0.61,	0.97,	0
89,	1.56e-06,	1.44e-06,	2.51e-05,	0.94,	0.93,	0
90,	2.35e-06,	5.91e-06,	3.90e-05,	1.5,	1,	0
91,	2.77e-06,	7.50e-06,	4.65e-05,	1.2,	1.1,	0
92,	2.32e-06,	5.88e-06,	3.85e-05,	0.84,	0.97,	0
93,	1.51e-06,	1.49e-06,	2.41e-05,	0.65,	0.98,	0


==> data/iterations_square_cart_sch_g_ibp0_k2_n64.csv <==
Iter,NormalizedRes,L2Error,BoundaryL2Norm,IterConvRate,AsympConvRate,MatVec
0,	1.00e+00,	3.35e+00,	1.71e+01,		 ,		 ,	0
1,	2.65e-01,	6.44e-01,	4.53e+00,	0.26,	0.26,	0
2,	3.65e-02,	4.60e-02,	6.23e-01,	0.14,	0.19,	0
3,	1.21e-02,	1.09e-02,	2.06e-01,	0.33,	0.23,	0
4,	2.05e-03,	2.05e-03,	3.50e-02,	0.17,	0.21,	0
5,	6.05e-04,	7.88e-04,	1.03e-02,	0.3,	0.23,	0
6,	6.57e-04,	2.26e-03,	1.12e-02,	1.1,	0.3,	0
7,	1.48e-04,	1.35e-04,	2.40e-03,	0.23,	0.33,	0
8,	8.47e-05,	1.11e-04,	1.24e-03,	0.57,	0.37,	0
9,	1.07e-04,	1.49e-04,	1.68e-03,	1.3,	0.55,	0
10,	1.23e-04,	2.70e-04,	1.98e-03,	1.1,	0.73,	0
11,	2.28e-04,	7.19e-04,	3.83e-03,	1.9,	0.81,	0
12,	1.09e-04,	2.45e-04,	1.73e-03,	0.48,	0.94,	0
13,	1.05e-04,	1.52e-04,	1.63e-03,	0.96,	1,	0
14,	8.60e-05,	1.16e-04,	1.29e-03,	0.82,	0.96,	0
15,	1.27e-04,	1.50e-04,	2.03e-03,	1.5,	1,	0
16,	3.85e-04,	1.29e-03,	6.54e-03,	3,	1.1,	0
17,	3.44e-04,	5.96e-04,	5.80e-03,	0.89,	1.3,	0
18,	5.48e-04,	1.36e-03,	9.33e-03,	1.6,	1.4,	0
19,	7.44e-04,	2.27e-03,	1.27e-02,	1.4,	1.5,	0
20,	3.80e-04,	5.56e-04,	6.46e-03,	0.51,	1.2,	0
21,	2.44e-04,	6.03e-04,	4.11e-03,	0.64,	0.91,	0
22,	2.24e-04,	6.07e-04,	3.77e-03,	0.92,	0.92,	0
23,	1.58e-04,	2.41e-04,	2.63e-03,	0.7,	0.78,	0
24,	9.57e-05,	1.37e-04,	1.53e-03,	0.61,	0.66,	0
25,	7.50e-05,	1.11e-04,	1.16e-03,	0.78,	0.72,	0
26,	8.27e-05,	1.70e-04,	1.31e-03,	1.1,	0.81,	0
27,	1.07e-04,	3.38e-04,	1.74e-03,	1.3,	0.86,	0
28,	1.14e-04,	9.24e-05,	1.87e-03,	1.1,	0.94,	0
29,	1.42e-04,	6.45e-05,	2.34e-03,	1.2,	1.1,	0
30,	2.79e-04,	8.01e-04,	4.71e-03,	2,	1.3,	0
31,	2.16e-04,	4.50e-04,	3.60e-03,	0.77,	1.2,	0
32,	2.05e-04,	6.27e-04,	3.42e-03,	0.95,	1.1,	0
33,	1.58e-04,	2.10e-04,	2.64e-03,	0.77,	1.1,	0
34,	1.29e-04,	2.06e-04,	2.14e-03,	0.81,	0.98,	0
35,	7.32e-05,	1.00e-04,	1.16e-03,	0.57,	0.77,	0
36,	7.34e-05,	1.55e-04,	1.17e-03,	1,	0.81,	0
37,	7.93e-05,	2.41e-04,	1.28e-03,	1.1,	0.83,	0
38,	7.51e-05,	8.42e-05,	1.20e-03,	0.95,	0.86,	0
39,	8.31e-05,	7.65e-05,	1.34e-03,	1.1,	0.92,	0
40,	1.38e-04,	3.16e-04,	2.31e-03,	1.7,	1.1,	0
41,	2.21e-04,	6.68e-04,	3.75e-03,	1.6,	1.2,	0
42,	1.20e-04,	2.71e-04,	1.99e-03,	0.54,	1.1,	0
43,	7.82e-05,	6.11e-05,	1.25e-03,	0.65,	1,	0
44,	7.15e-05,	7.09e-05,	1.14e-03,	0.91,	0.97,	0
45,	6.89e-05,	1.31e-04,	1.09e-03,	0.96,	0.87,	0
46,	1.01e-04,	2.91e-04,	1.68e-03,	1.5,	0.86,	0
47,	8.14e-05,	1.77e-04,	1.32e-03,	0.8,	0.92,	0
48,	1.13e-04,	1.92e-04,	1.86e-03,	1.4,	1.1,	0
49,	9.13e-05,	1.08e-04,	1.48e-03,	0.81,	1.1,	0
50,	1.92e-04,	6.16e-04,	3.24e-03,	2.1,	1.2,	0
51,	1.28e-04,	2.29e-04,	2.11e-03,	0.67,	1,	0
52,	1.80e-04,	5.68e-04,	3.02e-03,	1.4,	1.2,	0
53,	8.18e-05,	9.92e-05,	1.31e-03,	0.46,	0.94,	0
54,	7.89e-05,	6.59e-05,	1.27e-03,	0.96,	0.97,	0
55,	7.57e-05,	1.58e-04,	1.22e-03,	0.96,	0.83,	0
56,	1.03e-04,	2.91e-04,	1.70e-03,	1.4,	0.96,	0
57,	7.87e-05,	1.70e-04,	1.27e-03,	0.77,	0.85,	0
58,	8.00e-05,	8.36e-05,	1.29e-03,	1,	1,	0
59,	9.45e-05,	1.71e-04,	1.55e-03,	1.2,	1,	0
60,	1.33e-04,	3.64e-04,	2.22e-03,	1.4,	1.1,	0
61,	1.41e-04,	3.46e-04,	2.36e-03,	1.1,	1.1,	0
62,	1.22e-04,	3.26e-04,	2.04e-03,	0.87,	1.1,	0
63,	8.31e-05,	1.53e-04,	1.35e-03,	0.68,	1,	0
64,	7.32e-05,	7.83e-05,	1.17e-03,	0.88,	0.95,	0
65,	7.29e-05,	1.10e-04,	1.17e-03,	1,	0.89,	0
66,	7.17e-05,	5.70e-05,	1.15e-03,	0.98,	0.87,	0
67,	1.12e-04,	3.69e-04,	1.87e-03,	1.6,	0.98,	0
68,	9.96e-05,	1.92e-04,	1.64e-03,	0.89,	1,	0
69,	7.97e-05,	6.16e-05,	1.27e-03,	0.8,	1,	0
70,	1.01e-04,	1.60e-04,	1.65e-03,	1.3,	1.1,	0
71,	2.90e-04,	9.82e-04,	4.94e-03,	2.9,	1.3,	0
72,	9.56e-05,	1.57e-04,	1.55e-03,	0.33,	0.97,	0
73,	7.89e-05,	4.13e-05,	1.26e-03,	0.82,	0.95,	0
74,	1.11e-04,	1.83e-04,	1.84e-03,	1.4,	1.1,	0
75,	8.21e-05,	1.08e-04,	1.34e-03,	0.74,	0.96,	0
76,	8.55e-05,	1.74e-04,	1.40e-03,	1,	0.78,	0
77,	9.96e-05,	3.24e-04,	1.65e-03,	1.2,	1,	0
78,	6.48e-05,	4.00e-05,	1.02e-03,	0.65,	0.96,	0
79,	7.37e-05,	7.38e-05,	1.17e-03,	1.1,	0.92,	0
80,	1.09e-04,	1.50e-04,	1.81e-03,	1.5,	1.1,	0
81,	3.66e-04,	1.27e-03,	6.24e-03,	3.4,	1.3,	0
82,	9.23e-05,	1.36e-04,	1.50e-03,	0.25,	0.98,	0
83,	9.51e-05,	1.20e-04,	1.56e-03,	1,	1.1,	0
84,	7.24e-05,	5.47e-05,	1.15e-03,	0.76,	1,	0
85,	1.21e-04,	2.22e-04,	2.03e-03,	1.7,	1,	0
86,	7.12e-05,	4.78e-05,	1.14e-03,	0.59,	0.72,	0
87,	9.58e-05,	2.96e-04,	1.58e-03,	1.3,	1,	0
88,	8.91e-05,	1.95e-04,	1.46e-03,	0.93,	0.99,	0
89,	6.51e-05,	6.20e-05,	1.02e-03,	0.73,	0.98,	0
90,	8.97e-05,	6.00e-05,	1.46e-03,	1.4,	0.94,	0
91,	2.12e-04,	2.52e-04,	3.58e-03,	2.4,	1.2,	0
92,	1.59e-04,	2.48e-04,	2.67e-03,	0.75,	1.1,	0
93,	1.25e-04,	4.22e-04,	2.08e-03,	0.78,	1.1,	0
94,	1.07e-04,	1.96e-04,	1.77e-03,	0.86,	1.1,	0
95,	1.04e-04,	8.75e-05,	1.72e-03,	0.97,	1,	0
96,	9.79e-05,	1.13e-04,	1.62e-03,	0.94,	0.86,	0
97,	6.25e-05,	6.33e-05,	9.74e-04,	0.64,	0.83,	0
98,	6.87e-05,	4.39e-05,	1.09e-03,	1.1,	0.89,	0
99,	8.08e-05,	1.16e-04,	1.31e-03,	1.2,	0.94,	0
100,	1.06e-04,	2.39e-04,	1.75e-03,	1.3,	1,	0
101,	1.50e-04,	4.96e-04,	2.53e-03,	1.4,	1.1,	0
102,	7.97e-05,	1.55e-04,	1.29e-03,	0.53,	1,	0
103,	7.85e-05,	1.43e-04,	1.27e-03,	0.98,	1,	0
104,	6.90e-05,	5.73e-05,	1.10e-03,	0.88,	0.97,	0
105,	6.29e-05,	5.30e-05,	9.84e-04,	0.91,	0.9,	0
106,	8.52e-05,	1.04e-04,	1.39e-03,	1.4,	0.89,	0
107,	1.56e-04,	4.81e-04,	2.63e-03,	1.8,	1.1,	0
108,	1.09e-04,	2.34e-04,	1.80e-03,	0.7,	1.1,	0
109,	9.51e-05,	7.97e-05,	1.56e-03,	0.87,	1.1,	0
110,	9.04e-05,	9.08e-05,	1.47e-03,	0.95,	1.1,	0
111,	2.29e-04,	2.58e-04,	3.88e-03,	2.5,	1.2,	0
112,	1.44e-04,	3.20e-04,	2.41e-03,	0.63,	0.98,	0
113,	1.41e-04,	4.86e-04,	2.37e-03,	0.98,	1.1,	0
114,	9.36e-05,	8.47e-05,	1.53e-03,	0.66,	1,	0


==> data/iterations_square_cart_sch_g_ibp1_k0_n128.csv <==
Iter,NormalizedRes,L2Error,BoundaryL2Norm,IterConvRate,AsympConvRate,MatVec
0,	1.00e+00,	3.35e+00,	1.34e-01,		 ,		 ,	0
1,	2.65e-01,	6.46e-01,	3.54e-02,	0.26,	0.26,	0
2,	3.65e-02,	4.60e-02,	4.88e-03,	0.14,	0.19,	0
3,	1.21e-02,	1.10e-02,	1.61e-03,	0.33,	0.23,	0
4,	2.06e-03,	2.81e-03,	2.76e-04,	0.17,	0.21,	0
5,	5.89e-04,	1.45e-03,	7.87e-05,	0.29,	0.23,	0
6,	1.62e-04,	1.44e-03,	2.17e-05,	0.28,	0.23,	0
7,	6.06e-05,	1.51e-03,	8.09e-06,	0.37,	0.28,	0
8,	2.85e-05,	1.43e-03,	3.81e-06,	0.47,	0.3,	0
9,	2.06e-05,	1.51e-03,	2.76e-06,	0.72,	0.4,	0
10,	6.01e-06,	1.48e-03,	8.03e-07,	0.29,	0.4,	0
11,	2.49e-06,	1.48e-03,	3.33e-07,	0.41,	0.43,	0
12,	3.38e-06,	1.48e-03,	4.51e-07,	1.4,	0.56,	0
13,	1.40e-06,	1.48e-03,	1.87e-07,	0.41,	0.55,	0
14,	1.09e-06,	1.48e-03,	1.45e-07,	0.78,	0.56,	0
15,	1.06e-06,	1.48e-03,	1.42e-07,	0.98,	0.71,	0
16,	5.45e-07,	1.48e-03,	7.28e-08,	0.51,	0.74,	0
17,	5.09e-07,	1.48e-03,	6.80e-08,	0.93,	0.68,	0
18,	2.85e-07,	1.48e-03,	3.82e-08,	0.56,	0.73,	0
19,	4.32e-07,	1.48e-03,	5.77e-08,	1.5,	0.83,	0
20,	1.82e-07,	1.48e-03,	2.43e-08,	0.42,	0.7,	0
21,	2.62e-07,	1.48e-03,	3.50e-08,	1.4,	0.86,	0
22,	1.10e-07,	1.48e-03,	1.47e-08,	0.42,	0.74,	0
23,	1.21e-07,	1.48e-03,	1.62e-08,	1.1,	0.84,	0
24,	1.02e-07,	1.48e-03,	1.36e-08,	0.84,	0.75,	0
25,	8.40e-08,	1.48e-03,	1.12e-08,	0.83,	0.86,	0
26,	7.62e-08,	1.48e-03,	1.02e-08,	0.91,	0.78,	0
27,	3.72e-08,	1.48e-03,	4.98e-09,	0.49,	0.8,	0
28,	4.17e-08,	1.48e-03,	5.58e-09,	1.1,	0.81,	0
29,	3.87e-08,	1.48e-03,	5.17e-09,	0.93,	0.82,	0
30,	2.42e-08,	1.48e-03,	3.24e-09,	0.63,	0.78,	0
31,	3.29e-08,	1.48e-03,	4.40e-09,	1.4,	0.85,	0
32,	1.34e-08,	1.48e-03,	1.79e-09,	0.41,	0.82,	0
33,	1.09e-08,	1.48e-03,	1.45e-09,	0.81,	0.76,	0
34,	1.64e-08,	1.48e-03,	2.20e-09,	1.5,	0.84,	0
35,	7.75e-09,	1.48e-03,	1.04e-09,	0.47,	0.8,	0
36,	8.57e-09,	1.48e-03,	1.15e-09,	1.1,	0.76,	0
37,	3.95e-09,	1.48e-03,	5.29e-10,	0.46,	0.78,	0
38,	4.39e-09,	1.48e-03,	5.86e-10,	1.1,	0.83,	0
39,	4.80e-09,	1.48e-03,	6.42e-10,	1.1,	0.78,	0
40,	4.67e-09,	1.48e-03,	6.25e-10,	0.97,	0.9,	0
41,	2.44e-09,	1.48e-03,	3.26e-10,	0.52,	0.78,	0
42,	2.04e-09,	1.48e-03,	2.73e-10,	0.84,	0.88,	0
43,	1.20e-09,	1.48e-03,	1.61e-10,	0.59,	0.77,	0
44,	1.71e-09,	1.48e-03,	2.28e-10,	1.4,	0.81,	0
45,	1.05e-09,	1.48e-03,	1.41e-10,	0.62,	0.74,	0
46,	9.50e-10,	1.48e-03,	1.27e-10,	0.9,	0.83,	0
47,	6.19e-10,	1.48e-03,	8.27e-11,	0.65,	0.79,	0
48,	5.11e-10,	1.48e-03,	6.83e-11,	0.83,	0.84,	0
49,	7.03e-10,	1.48e-03,	9.40e-11,	1.4,	0.84,	0
50,	5.07e-10,	1.48e-03,	6.77e-11,	0.72,	0.86,	0
51,	3.08e-10,	1.48e-03,	4.11e-11,	0.61,	0.8,	0
52,	2.80e-10,	1.48e-03,	3.75e-11,	0.91,	0.85,	0
53,	1.65e-10,	1.48e-03,	2.20e-11,	0.59,	0.8,	0
54,	1.96e-10,	1.48e-03,	2.61e-11,	1.2,	0.77,	0
55,	1.47e-10,	1.48e-03,	1.96e-11,	0.75,	0.78,	0
56,	8.35e-11,	1.48e-03,	1.12e-11,	0.57,	0.77,	0
57,	1.13e-10,	1.48e-03,	1.51e-11,	1.4,	0.83,	0
58,	1.01e-10,	1.48e-03,	1.35e-11,	0.9,	0.91,	0
59,	6.21e-11,	1.48e-03,	8.30e-12,	0.61,	0.79,	0
60,	8.75e-11,	1.48e-03,	1.17e-11,	1.4,	0.9,	0
61,	4.91e-11,	1.48e-03,	6.56e-12,	0.56,	0.9,	0
62,	5.87e-11,	1.48e-03,	7.85e-12,	1.2,	0.88,	0
63,	4.63e-11,	1.48e-03,	6.18e-12,	0.79,	0.86,	0
64,	1.01e-10,	1.48e-03,	1.35e-11,	2.2,	1.1,	0
65,	4.31e-11,	1.48e-03,	5.76e-12,	0.43,	0.87,	0
66,	4.55e-11,	1.48e-03,	6.09e-12,	1.1,	0.99,	0
67,	6.55e-11,	1.48e-03,	8.75e-12,	1.4,	1,	0
68,	2.57e-11,	1.48e-03,	3.44e-12,	0.39,	0.89,	0
69,	4.71e-11,	1.48e-03,	6.30e-12,	1.8,	0.86,	0
70,	4.41e-11,	1.48e-03,	5.89e-12,	0.94,	1,	0
71,	2.69e-11,	1.48e-03,	3.59e-12,	0.61,	0.9,	0
72,	1.81e-11,	1.48e-03,	2.42e-12,	0.67,	0.77,	0
73,	1.41e-11,	1.48e-03,	1.89e-12,	0.78,	0.89,	0
74,	2.57e-11,	1.48e-03,	3.43e-12,	1.8,	0.89,	0
75,	1.10e-11,	1.48e-03,	1.47e-12,	0.43,	0.76,	0
76,	1.11e-11,	1.48e-03,	1.49e-12,	1,	0.84,	0
77,	8.11e-12,	1.48e-03,	1.08e-12,	0.73,	0.85,	0
78,	5.06e-12,	1.48e-03,	6.77e-13,	0.62,	0.81,	0
79,	7.34e-12,	1.48e-03,	9.81e-13,	1.4,	0.78,	0
80,	4.88e-12,	1.48e-03,	6.52e-13,	0.66,	0.85,	0
81,	3.71e-12,	1.48e-03,	4.97e-13,	0.76,	0.8,	0
82,	2.52e-12,	1.48e-03,	3.37e-13,	0.68,	0.79,	0
83,	1.72e-12,	1.48e-03,	2.30e-13,	0.68,	0.81,	0
84,	2.82e-12,	1.48e-03,	3.77e-13,	1.6,	0.83,	0
85,	1.85e-12,	1.48e-03,	2.47e-13,	0.66,	0.82,	0
86,	1.07e-12,	1.48e-03,	1.42e-13,	0.58,	0.78,	0
87,	9.38e-13,	1.48e-03,	1.25e-13,	0.88,	0.82,	0
88,	7.10e-13,	1.48e-03,	9.50e-14,	0.76,	0.84,	0
89,	1.19e-12,	1.48e-03,	1.60e-13,	1.7,	0.84,	0
90,	5.96e-13,	1.48e-03,	7.97e-14,	0.5,	0.8,	0
91,	4.14e-13,	1.48e-03,	5.54e-14,	0.69,	0.83,	0
92,	3.34e-13,	1.48e-03,	4.46e-14,	0.81,	0.81,	0
93,	3.14e-13,	1.48e-03,	4.20e-14,	0.94,	0.85,	0
94,	3.99e-13,	1.48e-03,	5.34e-14,	1.3,	0.8,	0
95,	1.71e-13,	1.48e-03,	2.29e-14,	0.43,	0.78,	0
96,	2.04e-13,	1.48e-03,	2.72e-14,	1.2,	0.87,	0
97,	1.32e-13,	1.48e-03,	1.77e-14,	0.65,	0.83,	0
98,	8.59e-14,	1.48e-03,	1.15e-14,	0.65,	0.77,	0
99,	9.62e-14,	1.48e-03,	1.29e-14,	1.1,	0.75,	0
100,	6.92e-14,	1.48e-03,	9.23e-15,	0.72,	0.83,	0


==> data/iterations_square_cart_sch_g_ibp1_k0_n256.csv <==
Iter,NormalizedRes,L2Error,BoundaryL2Norm,IterConvRate,AsympConvRate,MatVec
0,	1.00e+00,	3.35e+00,	6.68e-02,		 ,		 ,	0
1,	2.65e-01,	6.44e-01,	1.77e-02,	0.26,	0.26,	0
2,	3.65e-02,	4.60e-02,	2.44e-03,	0.14,	0.19,	0
3,	1.20e-02,	1.09e-02,	8.05e-04,	0.33,	0.23,	0
4,	2.05e-03,	2.10e-03,	1.37e-04,	0.17,	0.21,	0
5,	5.77e-04,	4.47e-04,	3.86e-05,	0.28,	0.23,	0
6,	1.57e-04,	3.46e-04,	1.05e-05,	0.27,	0.23,	0
7,	5.75e-05,	3.94e-04,	3.84e-06,	0.37,	0.28,	0
8,	1.76e-05,	3.64e-04,	1.17e-06,	0.31,	0.27,	0
9,	1.15e-05,	3.92e-04,	7.70e-07,	0.66,	0.35,	0
10,	6.26e-06,	3.64e-04,	4.18e-07,	0.54,	0.4,	0
11,	2.34e-06,	3.70e-04,	1.56e-07,	0.37,	0.43,	0
12,	1.36e-06,	3.70e-04,	9.09e-08,	0.58,	0.47,	0
13,	1.77e-06,	3.69e-04,	1.18e-07,	1.3,	0.63,	0
14,	6.14e-07,	3.70e-04,	4.10e-08,	0.35,	0.56,	0
15,	3.29e-07,	3.70e-04,	2.20e-08,	0.54,	0.55,	0
16,	6.75e-07,	3.69e-04,	4.51e-08,	2,	0.78,	0
17,	2.17e-07,	3.70e-04,	1.45e-08,	0.32,	0.69,	0
18,	2.51e-07,	3.70e-04,	1.68e-08,	1.2,	0.68,	0
19,	9.19e-08,	3.70e-04,	6.14e-09,	0.37,	0.68,	0
20,	6.72e-08,	3.70e-04,	4.49e-09,	0.73,	0.73,	0
21,	1.22e-07,	3.70e-04,	8.16e-09,	1.8,	0.71,	0
22,	1.01e-07,	3.70e-04,	6.72e-09,	0.82,	0.86,	0
23,	4.11e-08,	3.70e-04,	2.75e-09,	0.41,	0.7,	0
24,	3.96e-08,	3.70e-04,	2.65e-09,	0.96,	0.85,	0
25,	2.50e-08,	3.70e-04,	1.67e-09,	0.63,	0.82,	0
26,	2.67e-08,	3.70e-04,	1.79e-09,	1.1,	0.74,	0
27,	2.57e-08,	3.70e-04,	1.72e-09,	0.96,	0.76,	0
28,	2.11e-08,	3.70e-04,	1.41e-09,	0.82,	0.87,	0
29,	1.91e-08,	3.70e-04,	1.28e-09,	0.91,	0.86,	0
30,	1.23e-08,	3.70e-04,	8.21e-10,	0.64,	0.87,	0
31,	1.85e-08,	3.70e-04,	1.24e-09,	1.5,	0.93,	0
32,	1.01e-08,	3.70e-04,	6.74e-10,	0.54,	0.83,	0
33,	1.11e-08,	3.70e-04,	7.43e-10,	1.1,	0.88,	0
34,	7.69e-09,	3.70e-04,	5.14e-10,	0.69,	0.83,	0
35,	6.36e-09,	3.70e-04,	4.25e-10,	0.83,	0.88,	0
36,	6.18e-09,	3.70e-04,	4.13e-10,	0.97,	0.8,	0
37,	7.21e-09,	3.70e-04,	4.81e-10,	1.2,	0.94,	0
38,	3.40e-09,	3.70e-04,	2.27e-10,	0.47,	0.79,	0
39,	5.62e-09,	3.70e-04,	3.75e-10,	1.7,	0.94,	0
40,	2.69e-09,	3.70e-04,	1.79e-10,	0.48,	0.84,	0
41,	2.91e-09,	3.70e-04,	1.95e-10,	1.1,	0.86,	0
42,	2.68e-09,	3.70e-04,	1.79e-10,	0.92,	0.82,	0
43,	3.72e-09,	3.70e-04,	2.49e-10,	1.4,	1,	0
44,	1.55e-09,	3.70e-04,	1.04e-10,	0.42,	0.77,	0
45,	1.58e-09,	3.70e-04,	1.06e-10,	1,	0.9,	0
46,	1.07e-09,	3.70e-04,	7.17e-11,	0.68,	0.82,	0
47,	1.59e-09,	3.70e-04,	1.06e-10,	1.5,	0.9,	0
48,	1.11e-09,	3.70e-04,	7.39e-11,	0.7,	0.78,	0
49,	1.19e-09,	3.70e-04,	7.94e-11,	1.1,	0.95,	0
50,	5.78e-10,	3.70e-04,	3.86e-11,	0.49,	0.82,	0
51,	6.59e-10,	3.70e-04,	4.40e-11,	1.1,	0.91,	0
52,	6.09e-10,	3.70e-04,	4.07e-11,	0.92,	0.83,	0
53,	6.30e-10,	3.70e-04,	4.21e-11,	1,	0.89,	0
54,	3.61e-10,	3.70e-04,	2.41e-11,	0.57,	0.79,	0
55,	3.75e-10,	3.70e-04,	2.50e-11,	1,	0.92,	0
56,	3.11e-10,	3.70e-04,	2.08e-11,	0.83,	0.86,	0
57,	2.55e-10,	3.70e-04,	1.70e-11,	0.82,	0.84,	0
58,	2.76e-10,	3.70e-04,	1.84e-11,	1.1,	0.85,	0
59,	3.46e-10,	3.70e-04,	2.31e-11,	1.3,	0.99,	0
60,	1.16e-10,	3.70e-04,	7.75e-12,	0.34,	0.79,	0
61,	1.10e-10,	3.70e-04,	7.36e-12,	0.95,	0.81,	0
62,	1.26e-10,	3.70e-04,	8.42e-12,	1.1,	0.87,	0
63,	1.30e-10,	3.70e-04,	8.67e-12,	1,	0.86,	0
64,	8.21e-11,	3.70e-04,	5.49e-12,	0.63,	0.75,	0
65,	8.52e-11,	3.70e-04,	5.69e-12,	1,	0.94,	0
66,	6.85e-11,	3.70e-04,	4.58e-12,	0.8,	0.91,	0
67,	5.36e-11,	3.70e-04,	3.58e-12,	0.78,	0.84,	0
68,	7.06e-11,	3.70e-04,	4.72e-12,	1.3,	0.89,	0
69,	7.03e-11,	3.70e-04,	4.70e-12,	1,	0.97,	0
70,	2.65e-11,	3.70e-04,	1.77e-12,	0.38,	0.79,	0
71,	3.52e-11,	3.70e-04,	2.35e-12,	1.3,	0.88,	0
72,	2.06e-11,	3.70e-04,	1.37e-12,	0.58,	0.83,	0
73,	3.75e-11,	3.70e-04,	2.50e-12,	1.8,	0.88,	0
74,	2.04e-11,	3.70e-04,	1.36e-12,	0.54,	0.78,	0
75,	1.93e-11,	3.70e-04,	1.29e-12,	0.95,	0.94,	0
76,	1.57e-11,	3.70e-04,	1.05e-12,	0.82,	0.85,	0
77,	9.69e-12,	3.70e-04,	6.48e-13,	0.62,	0.86,	0
78,	1.83e-11,	3.70e-04,	1.23e-12,	1.9,	0.87,	0
79,	1.11e-11,	3.70e-04,	7.39e-13,	0.6,	0.89,	0
80,	7.26e-12,	3.70e-04,	4.85e-13,	0.66,	0.82,	0
81,	6.68e-12,	3.70e-04,	4.46e-13,	0.92,	0.84,	0
82,	5.57e-12,	3.70e-04,	3.72e-13,	0.83,	0.9,	0
83,	8.14e-12,	3.70e-04,	5.44e-13,	1.5,	0.85,	0
84,	4.89e-12,	3.70e-04,	3.26e-13,	0.6,	0.85,	0
85,	4.55e-12,	3.70e-04,	3.04e-13,	0.93,	0.91,	0
86,	3.52e-12,	3.70e-04,	2.35e-13,	0.77,	0.88,	0
87,	3.17e-12,	3.70e-04,	2.12e-13,	0.9,	0.89,	0
88,	3.08e-12,	3.70e-04,	2.06e-13,	0.97,	0.82,	0
89,	2.43e-12,	3.70e-04,	1.63e-13,	0.79,	0.87,	0
90,	2.49e-12,	3.70e-04,	1.67e-13,	1,	0.89,	0


==> data/iterations_square_cart_sch_g_ibp1_k0_n64.csv <==
Iter,NormalizedRes,L2Error,BoundaryL2Norm,IterConvRate,AsympConvRate,MatVec
0,	1.00e+00,	3.36e+00,	2.68e-01,		 ,		 ,	0
1,	2.65e-01,	6.52e-01,	7.10e-02,	0.27,	0.27,	0
2,	3.66e-02,	4.61e-02,	9.81e-03,	0.14,	0.19,	0
3,	1.22e-02,	1.27e-02,	3.27e-03,	0.33,	0.23,	0
4,	2.12e-03,	6.85e-03,	5.68e-04,	0.17,	0.21,	0
5,	6.30e-04,	5.87e-03,	1.69e-04,	0.3,	0.23,	0
6,	1.82e-04,	5.87e-03,	4.87e-05,	0.29,	0.23,	0
7,	9.48e-05,	6.11e-03,	2.54e-05,	0.52,	0.3,	0
8,	7.97e-05,	5.84e-03,	2.13e-05,	0.84,	0.37,	0
9,	2.21e-05,	5.94e-03,	5.93e-06,	0.28,	0.4,	0
10,	9.07e-06,	5.94e-03,	2.43e-06,	0.41,	0.43,	0
11,	9.07e-06,	5.94e-03,	2.43e-06,	1,	0.55,	0
12,	3.75e-06,	5.94e-03,	1.00e-06,	0.41,	0.52,	0
13,	3.09e-06,	5.95e-03,	8.26e-07,	0.82,	0.52,	0
14,	3.29e-06,	5.94e-03,	8.81e-07,	1.1,	0.68,	0
15,	2.06e-06,	5.94e-03,	5.51e-07,	0.63,	0.74,	0
16,	1.31e-06,	5.94e-03,	3.52e-07,	0.64,	0.68,	0
17,	6.12e-07,	5.94e-03,	1.64e-07,	0.47,	0.7,	0
18,	1.04e-06,	5.94e-03,	2.79e-07,	1.7,	0.8,	0
19,	6.11e-07,	5.94e-03,	1.64e-07,	0.59,	0.71,	0
20,	3.50e-07,	5.94e-03,	9.38e-08,	0.57,	0.7,	0
21,	2.00e-07,	5.94e-03,	5.36e-08,	0.57,	0.69,	0
22,	1.80e-07,	5.94e-03,	4.82e-08,	0.9,	0.78,	0
23,	8.15e-08,	5.94e-03,	2.18e-08,	0.45,	0.6,	0
24,	1.41e-07,	5.94e-03,	3.78e-08,	1.7,	0.75,	0
25,	6.82e-08,	5.94e-03,	1.83e-08,	0.48,	0.72,	0
26,	5.60e-08,	5.94e-03,	1.50e-08,	0.82,	0.78,	0
27,	4.11e-08,	5.94e-03,	1.10e-08,	0.73,	0.74,	0
28,	2.80e-08,	5.94e-03,	7.51e-09,	0.68,	0.81,	0
29,	1.97e-08,	5.94e-03,	5.27e-09,	0.7,	0.67,	0
30,	1.36e-08,	5.94e-03,	3.64e-09,	0.69,	0.72,	0
31,	2.02e-08,	5.94e-03,	5.42e-09,	1.5,	0.82,	0
32,	6.38e-09,	5.94e-03,	1.71e-09,	0.32,	0.69,	0
33,	5.59e-09,	5.94e-03,	1.50e-09,	0.88,	0.72,	0
34,	5.30e-09,	5.94e-03,	1.42e-09,	0.95,	0.77,	0
35,	3.54e-09,	5.94e-03,	9.48e-10,	0.67,	0.76,	0
36,	3.18e-09,	5.94e-03,	8.53e-10,	0.9,	0.69,	0
37,	2.90e-09,	5.94e-03,	7.76e-10,	0.91,	0.85,	0
38,	2.57e-09,	5.94e-03,	6.88e-10,	0.89,	0.86,	0
39,	2.25e-09,	5.94e-03,	6.04e-10,	0.88,	0.84,	0
40,	2.82e-09,	5.94e-03,	7.56e-10,	1.3,	0.96,	0
41,	1.71e-09,	5.94e-03,	4.57e-10,	0.61,	0.88,	0
42,	2.12e-09,	5.94e-03,	5.69e-10,	1.2,	0.94,	0
43,	2.32e-09,	5.94e-03,	6.23e-10,	1.1,	0.98,	0
44,	1.32e-09,	5.94e-03,	3.55e-10,	0.57,	0.9,	0
45,	9.31e-10,	5.94e-03,	2.49e-10,	0.7,	0.8,	0
46,	5.80e-10,	5.94e-03,	1.56e-10,	0.62,	0.81,	0
47,	3.21e-10,	5.94e-03,	8.61e-11,	0.55,	0.69,	0
48,	5.58e-10,	5.94e-03,	1.49e-10,	1.7,	0.75,	0
49,	2.96e-10,	5.94e-03,	7.94e-11,	0.53,	0.74,	0
50,	1.66e-10,	5.94e-03,	4.46e-11,	0.56,	0.71,	0
51,	1.44e-10,	5.94e-03,	3.86e-11,	0.87,	0.76,	0
52,	8.69e-11,	5.94e-03,	2.33e-11,	0.6,	0.77,	0
53,	8.00e-11,	5.94e-03,	2.14e-11,	0.92,	0.68,	0
54,	3.58e-11,	5.94e-03,	9.59e-12,	0.45,	0.66,	0
55,	6.74e-11,	5.94e-03,	1.81e-11,	1.9,	0.83,	0
56,	1.85e-11,	5.94e-03,	4.95e-12,	0.27,	0.66,	0
57,	1.60e-11,	5.94e-03,	4.28e-12,	0.87,	0.71,	0
58,	1.71e-11,	5.94e-03,	4.57e-12,	1.1,	0.73,	0
59,	1.00e-11,	5.94e-03,	2.68e-12,	0.59,	0.78,	0
60,	5.71e-12,	5.94e-03,	1.53e-12,	0.57,	0.61,	0
61,	5.14e-12,	5.94e-03,	1.38e-12,	0.9,	0.77,	0
62,	3.95e-12,	5.94e-03,	1.06e-12,	0.77,	0.76,	0
63,	2.17e-12,	5.94e-03,	5.81e-13,	0.55,	0.66,	0
64,	2.08e-12,	5.94e-03,	5.58e-13,	0.96,	0.73,	0
65,	1.32e-12,	5.94e-03,	3.55e-13,	0.64,	0.75,	0
66,	7.36e-13,	5.94e-03,	1.97e-13,	0.56,	0.68,	0
67,	8.81e-13,	5.94e-03,	2.36e-13,	1.2,	0.74,	0
68,	4.73e-13,	5.94e-03,	1.27e-13,	0.54,	0.74,	0
69,	5.82e-13,	5.94e-03,	1.56e-13,	1.2,	0.77,	0
70,	2.27e-13,	5.94e-03,	6.07e-14,	0.39,	0.7,	0
71,	2.06e-13,	5.94e-03,	5.53e-14,	0.91,	0.78,	0
72,	7.38e-14,	5.94e-03,	1.98e-14,	0.36,	0.61,	0
73,	9.02e-14,	5.94e-03,	2.42e-14,	1.2,	0.72,	0
74,	7.18e-14,	5.94e-03,	1.93e-14,	0.8,	0.66,	0
75,	5.60e-14,	5.94e-03,	1.49e-14,	0.78,	0.76,	0
76,	4.78e-14,	5.94e-03,	1.28e-14,	0.85,	0.75,	0
77,	4.11e-14,	5.94e-03,	1.10e-14,	0.86,	0.89,	0
78,	3.61e-14,	5.94e-03,	9.68e-15,	0.88,	0.83,	0
79,	2.65e-14,	5.94e-03,	7.11e-15,	0.73,	0.82,	0
80,	3.55e-14,	5.94e-03,	9.55e-15,	1.3,	0.91,	0
81,	3.48e-14,	5.94e-03,	9.27e-15,	0.98,	0.94,	0
82,	1.99e-14,	5.94e-03,	5.33e-15,	0.57,	0.86,	0
83,	1.49e-14,	5.94e-03,	4.00e-15,	0.75,	0.84,	0
84,	2.02e-14,	5.94e-03,	5.38e-15,	1.4,	0.95,	0
85,	1.66e-14,	5.94e-03,	4.45e-15,	0.82,	0.86,	0
86,	1.66e-14,	5.94e-03,	4.39e-15,	1,	0.86,	0
87,	7.93e-15,	5.94e-03,	2.16e-15,	0.48,	0.83,	0
88,	5.50e-15,	5.94e-03,	1.49e-15,	0.69,	0.82,	0
89,	6.23e-15,	5.94e-03,	1.66e-15,	1.1,	0.79,	0
90,	2.74e-15,	5.94e-03,	7.42e-16,	0.44,	0.7,	0
91,	1.70e-15,	5.94e-03,	4.76e-16,	0.62,	0.63,	0
92,	3.13e-15,	5.94e-03,	8.85e-16,	1.8,	0.83,	0
93,	1.81e-15,	5.94e-03,	4.45e-16,	0.58,	0.8,	0
94,	1.01e-15,	5.94e-03,	3.10e-16,	0.56,	0.69,	0
95,	6.03e-16,	5.94e-03,	1.77e-16,	0.6,	0.74,	0
96,	6.29e-16,	5.94e-03,	2.06e-16,	1,	0.82,	0
97,	3.25e-16,	5.94e-03,	1.35e-16,	0.52,	0.64,	0
98,	2.14e-16,	5.94e-03,	1.06e-16,	0.66,	0.65,	0
99,	2.89e-16,	5.94e-03,	1.51e-16,	1.4,	0.78,	0
100,	1.16e-16,	5.94e-03,	1.07e-16,	0.4,	0.72,	0
101,	1.16e-16,	5.94e-03,	1.14e-16,	1,	0.71,	0
102,	5.48e-17,	5.94e-03,	9.88e-17,	0.47,	0.7,	0


==> data/iterations_square_cart_sch_g_ibp1_k1_n128.csv <==
Iter,NormalizedRes,L2Error,BoundaryL2Norm,IterConvRate,AsympConvRate,MatVec
0,	1.00e+00,	3.35e+00,	1.34e-01,		 ,		 ,	0
1,	2.65e-01,	6.43e-01,	3.54e-02,	0.26,	0.26,	0
2,	3.64e-02,	4.62e-02,	4.87e-03,	0.14,	0.19,	0
3,	1.20e-02,	1.11e-02,	1.60e-03,	0.33,	0.23,	0
4,	2.04e-03,	1.75e-03,	2.72e-04,	0.17,	0.21,	0
5,	5.81e-04,	9.73e-04,	7.69e-05,	0.29,	0.23,	0
6,	1.85e-04,	8.61e-04,	2.26e-05,	0.32,	0.23,	0
7,	1.35e-04,	7.55e-04,	1.49e-05,	0.73,	0.33,	0
8,	2.11e-04,	1.12e-03,	2.63e-05,	1.6,	0.45,	0
9,	5.46e-04,	1.19e-03,	7.23e-05,	2.6,	0.77,	0
10,	6.01e-04,	1.03e-03,	7.98e-05,	1.1,	1,	0
11,	1.11e-03,	7.87e-04,	1.48e-04,	1.8,	1.4,	0
12,	1.43e-03,	3.32e-03,	1.91e-04,	1.3,	1.6,	0
13,	6.67e-04,	1.12e-03,	8.91e-05,	0.47,	1.3,	0
14,	6.69e-04,	2.34e-03,	8.94e-05,	1,	1,	0
15,	2.04e-04,	6.90e-04,	2.72e-05,	0.3,	0.81,	0
16,	2.17e-04,	7.21e-04,	2.90e-05,	1.1,	0.72,	0
17,	9.89e-05,	6.28e-04,	1.32e-05,	0.46,	0.59,	0
18,	1.48e-04,	1.19e-03,	1.98e-05,	1.5,	0.74,	0
19,	5.05e-05,	6.60e-04,	6.74e-06,	0.34,	0.6,	0
20,	4.90e-05,	6.70e-04,	6.54e-06,	0.97,	0.75,	0
21,	2.71e-05,	6.86e-04,	3.62e-06,	0.55,	0.66,	0
22,	1.60e-05,	6.86e-04,	2.13e-06,	0.59,	0.69,	0
23,	1.23e-05,	6.68e-04,	1.64e-06,	0.77,	0.61,	0
24,	1.48e-05,	7.28e-04,	1.97e-06,	1.2,	0.78,	0
25,	8.82e-06,	6.78e-04,	1.18e-06,	0.6,	0.71,	0
26,	8.09e-06,	6.80e-04,	1.08e-06,	0.92,	0.79,	0
27,	5.05e-06,	6.89e-04,	6.72e-07,	0.62,	0.79,	0
28,	3.68e-06,	6.83e-04,	4.89e-07,	0.73,	0.79,	0
29,	4.43e-06,	6.94e-04,	5.89e-07,	1.2,	0.79,	0
30,	4.24e-06,	6.75e-04,	5.64e-07,	0.96,	0.86,	0
31,	2.90e-06,	6.87e-04,	3.83e-07,	0.68,	0.81,	0
32,	1.67e-06,	6.85e-04,	2.17e-07,	0.58,	0.8,	0
33,	2.78e-06,	6.87e-04,	3.68e-07,	1.7,	0.95,	0
34,	1.19e-06,	6.86e-04,	1.50e-07,	0.43,	0.77,	0
35,	2.62e-06,	6.77e-04,	3.45e-07,	2.2,	0.91,	0
36,	1.27e-06,	6.86e-04,	1.61e-07,	0.49,	0.85,	0
37,	1.10e-06,	6.85e-04,	1.37e-07,	0.87,	0.92,	0
38,	1.94e-06,	6.84e-04,	2.54e-07,	1.8,	0.93,	0
39,	2.38e-06,	6.91e-04,	3.14e-07,	1.2,	1.1,	0
40,	2.46e-06,	6.80e-04,	3.25e-07,	1,	0.99,	0
41,	2.08e-06,	6.86e-04,	2.72e-07,	0.84,	1.1,	0
42,	2.71e-06,	6.85e-04,	3.58e-07,	1.3,	1.2,	0
43,	2.79e-06,	6.84e-04,	3.70e-07,	1,	1.1,	0
44,	7.09e-06,	7.07e-04,	9.46e-07,	2.5,	1.2,	0
45,	3.40e-06,	6.82e-04,	4.53e-07,	0.48,	1.1,	0
46,	3.92e-06,	6.86e-04,	5.22e-07,	1.2,	1.1,	0
47,	4.75e-06,	6.82e-04,	6.34e-07,	1.2,	1.1,	0
48,	3.85e-06,	6.79e-04,	5.14e-07,	0.81,	1.1,	0
49,	4.56e-06,	6.99e-04,	6.08e-07,	1.2,	0.92,	0
50,	2.81e-06,	6.84e-04,	3.75e-07,	0.62,	0.96,	0
51,	2.22e-06,	6.84e-04,	2.96e-07,	0.79,	0.89,	0
52,	2.67e-06,	6.93e-04,	3.56e-07,	1.2,	0.89,	0
53,	1.40e-06,	6.83e-04,	1.86e-07,	0.53,	0.82,	0
54,	1.66e-06,	6.85e-04,	2.21e-07,	1.2,	0.82,	0
55,	1.24e-06,	6.86e-04,	1.65e-07,	0.75,	0.85,	0
56,	8.32e-07,	6.84e-04,	1.09e-07,	0.67,	0.82,	0
57,	1.37e-06,	6.89e-04,	1.82e-07,	1.7,	0.88,	0
58,	6.83e-07,	6.85e-04,	8.89e-08,	0.5,	0.87,	0
59,	4.65e-07,	6.85e-04,	5.87e-08,	0.68,	0.78,	0
60,	6.67e-07,	6.86e-04,	8.68e-08,	1.4,	0.88,	0
61,	6.79e-07,	6.83e-04,	8.84e-08,	1,	0.96,	0
62,	6.83e-07,	6.86e-04,	8.90e-08,	1,	0.87,	0
63,	3.78e-07,	6.85e-04,	4.64e-08,	0.55,	0.89,	0
64,	6.24e-07,	6.84e-04,	8.11e-08,	1.7,	1.1,	0
65,	8.32e-07,	6.87e-04,	1.09e-07,	1.3,	1,	0
66,	6.38e-07,	6.85e-04,	8.31e-08,	0.77,	0.99,	0
67,	6.71e-07,	6.85e-04,	8.79e-08,	1.1,	1,	0
68,	9.17e-07,	6.87e-04,	1.21e-07,	1.4,	1.2,	0
69,	1.47e-06,	6.81e-04,	1.96e-07,	1.6,	1.2,	0
70,	1.14e-06,	6.86e-04,	1.51e-07,	0.77,	1.1,	0
71,	9.88e-07,	6.85e-04,	1.31e-07,	0.87,	1.1,	0
72,	1.01e-06,	6.84e-04,	1.34e-07,	1,	1.1,	0
73,	2.01e-06,	6.91e-04,	2.69e-07,	2,	1.2,	0
74,	1.07e-06,	6.84e-04,	1.43e-07,	0.53,	0.94,	0
75,	8.18e-07,	6.85e-04,	1.09e-07,	0.76,	0.94,	0
76,	1.18e-06,	6.85e-04,	1.57e-07,	1.4,	1,	0
77,	9.90e-07,	6.82e-04,	1.32e-07,	0.84,	1,	0
78,	6.13e-07,	6.86e-04,	8.18e-08,	0.62,	0.79,	0
79,	6.01e-07,	6.85e-04,	8.01e-08,	0.98,	0.89,	0
80,	3.84e-07,	6.85e-04,	5.12e-08,	0.64,	0.86,	0
81,	6.81e-07,	6.87e-04,	9.09e-08,	1.8,	0.9,	0
82,	3.21e-07,	6.85e-04,	4.27e-08,	0.47,	0.8,	0
83,	2.00e-07,	6.85e-04,	2.65e-08,	0.62,	0.8,	0
84,	2.59e-07,	6.85e-04,	3.44e-08,	1.3,	0.85,	0
85,	2.22e-07,	6.84e-04,	2.94e-08,	0.85,	0.9,	0
86,	1.66e-07,	6.85e-04,	2.19e-08,	0.75,	0.75,	0
87,	1.30e-07,	6.85e-04,	1.69e-08,	0.78,	0.83,	0
88,	7.71e-08,	6.85e-04,	9.67e-09,	0.59,	0.83,	0
89,	1.71e-07,	6.85e-04,	2.25e-08,	2.2,	0.92,	0
90,	9.55e-08,	6.85e-04,	1.22e-08,	0.56,	0.85,	0


==> data/iterations_square_cart_sch_g_ibp1_k1_n256.csv <==
Iter,NormalizedRes,L2Error,BoundaryL2Norm,IterConvRate,AsympConvRate,MatVec
0,	1.00e+00,	3.35e+00,	6.68e-02,		 ,		 ,	0
1,	2.65e-01,	6.44e-01,	1.77e-02,	0.26,	0.26,	0
2,	3.65e-02,	4.61e-02,	2.43e-03,	0.14,	0.19,	0
3,	1.20e-02,	1.09e-02,	8.03e-04,	0.33,	0.23,	0
4,	2.04e-03,	1.88e-03,	1.36e-04,	0.17,	0.21,	0
5,	5.74e-04,	4.47e-04,	3.83e-05,	0.28,	0.22,	0
6,	1.57e-04,	2.68e-04,	1.04e-05,	0.27,	0.23,	0
7,	6.27e-05,	1.85e-04,	3.98e-06,	0.4,	0.28,	0
8,	3.31e-05,	2.14e-04,	1.79e-06,	0.53,	0.31,	0
9,	5.20e-05,	1.31e-04,	3.23e-06,	1.6,	0.48,	0
10,	8.76e-05,	4.56e-04,	5.71e-06,	1.7,	0.69,	0
11,	1.21e-04,	1.82e-04,	7.97e-06,	1.4,	0.95,	0
12,	2.57e-04,	2.69e-04,	1.72e-05,	2.1,	1.3,	0
13,	5.34e-04,	8.61e-04,	3.57e-05,	2.1,	1.7,	0
14,	2.90e-04,	3.08e-04,	1.94e-05,	0.54,	1.4,	0
15,	3.72e-04,	1.29e-03,	2.49e-05,	1.3,	1.3,	0
16,	2.55e-04,	4.04e-04,	1.70e-05,	0.68,	1.2,	0
17,	1.86e-04,	3.28e-04,	1.24e-05,	0.73,	0.94,	0
18,	9.31e-05,	1.89e-04,	6.22e-06,	0.5,	0.71,	0
19,	4.18e-05,	1.75e-04,	2.79e-06,	0.45,	0.68,	0
20,	7.80e-05,	4.07e-04,	5.21e-06,	1.9,	0.73,	0
21,	4.62e-05,	9.24e-05,	3.08e-06,	0.59,	0.71,	0
22,	2.66e-05,	2.17e-04,	1.77e-06,	0.58,	0.68,	0
23,	1.88e-05,	1.81e-04,	1.25e-06,	0.71,	0.73,	0
24,	8.43e-06,	1.85e-04,	5.63e-07,	0.45,	0.73,	0
25,	9.27e-06,	2.10e-04,	6.19e-07,	1.1,	0.65,	0
26,	8.97e-06,	1.68e-04,	5.99e-07,	0.97,	0.72,	0
27,	4.56e-06,	1.88e-04,	3.04e-07,	0.51,	0.7,	0
28,	4.95e-06,	1.84e-04,	3.31e-07,	1.1,	0.77,	0
29,	2.05e-06,	1.88e-04,	1.37e-07,	0.41,	0.75,	0
30,	2.88e-06,	1.87e-04,	1.92e-07,	1.4,	0.79,	0
31,	2.07e-06,	1.82e-04,	1.38e-07,	0.72,	0.75,	0
32,	1.69e-06,	1.91e-04,	1.13e-07,	0.82,	0.82,	0
33,	1.08e-06,	1.87e-04,	7.20e-08,	0.64,	0.74,	0
34,	6.73e-07,	1.87e-04,	4.47e-08,	0.62,	0.8,	0
35,	8.62e-07,	1.88e-04,	5.74e-08,	1.3,	0.79,	0
36,	9.24e-07,	1.85e-04,	6.16e-08,	1.1,	0.85,	0
37,	7.10e-07,	1.88e-04,	4.72e-08,	0.77,	0.84,	0
38,	6.39e-07,	1.87e-04,	4.25e-08,	0.9,	0.9,	0
39,	6.31e-07,	1.87e-04,	4.19e-08,	0.99,	0.99,	0
40,	4.00e-07,	1.87e-04,	2.65e-08,	0.64,	0.86,	0
41,	5.26e-07,	1.86e-04,	3.49e-08,	1.3,	0.89,	0
42,	7.31e-07,	1.89e-04,	4.87e-08,	1.4,	1,	0
43,	2.40e-07,	1.87e-04,	1.56e-08,	0.33,	0.82,	0
44,	2.36e-07,	1.87e-04,	1.53e-08,	0.98,	0.82,	0
45,	2.27e-07,	1.88e-04,	1.47e-08,	0.96,	0.89,	0
46,	2.99e-07,	1.86e-04,	1.96e-08,	1.3,	0.89,	0
47,	2.74e-07,	1.87e-04,	1.79e-08,	0.92,	0.82,	0
48,	2.75e-07,	1.87e-04,	1.80e-08,	1,	1,	0
49,	2.05e-07,	1.87e-04,	1.31e-08,	0.74,	0.97,	0
50,	3.48e-07,	1.88e-04,	2.29e-08,	1.7,	1.1,	0
51,	3.72e-07,	1.86e-04,	2.45e-08,	1.1,	1,	0
52,	2.63e-07,	1.87e-04,	1.71e-08,	0.71,	0.99,	0
53,	3.86e-07,	1.87e-04,	2.55e-08,	1.5,	1.1,	0
54,	3.55e-07,	1.87e-04,	2.34e-08,	0.92,	1.1,	0
55,	5.53e-07,	1.88e-04,	3.67e-08,	1.6,	1.1,	0
56,	5.85e-07,	1.86e-04,	3.89e-08,	1.1,	1.1,	0
57,	6.97e-07,	1.88e-04,	4.64e-08,	1.2,	1.2,	0
58,	7.43e-07,	1.87e-04,	4.95e-08,	1.1,	1.1,	0
59,	5.13e-07,	1.87e-04,	3.41e-08,	0.69,	1.1,	0
60,	1.20e-06,	1.91e-04,	8.03e-08,	2.3,	1.2,	0
61,	7.21e-07,	1.86e-04,	4.81e-08,	0.6,	1,	0
62,	6.61e-07,	1.87e-04,	4.41e-08,	0.92,	0.99,	0
63,	8.80e-07,	1.88e-04,	5.87e-08,	1.3,	1,	0
64,	7.47e-07,	1.85e-04,	4.98e-08,	0.85,	1.1,	0
65,	5.89e-07,	1.88e-04,	3.93e-08,	0.79,	0.87,	0
66,	8.94e-07,	1.87e-04,	5.97e-08,	1.5,	1,	0
67,	4.38e-07,	1.87e-04,	2.92e-08,	0.49,	0.92,	0
68,	4.69e-07,	1.88e-04,	3.13e-08,	1.1,	0.88,	0
69,	6.29e-07,	1.85e-04,	4.20e-08,	1.3,	0.97,	0
70,	3.77e-07,	1.87e-04,	2.52e-08,	0.6,	0.91,	0
71,	3.02e-07,	1.87e-04,	2.01e-08,	0.8,	0.8,	0
72,	2.77e-07,	1.87e-04,	1.85e-08,	0.92,	0.91,	0
73,	3.03e-07,	1.88e-04,	2.02e-08,	1.1,	0.92,	0
74,	2.84e-07,	1.86e-04,	1.89e-08,	0.94,	0.85,	0
75,	2.17e-07,	1.87e-04,	1.45e-08,	0.77,	0.9,	0
76,	1.57e-07,	1.87e-04,	1.04e-08,	0.72,	0.88,	0
77,	1.20e-07,	1.87e-04,	7.97e-09,	0.77,	0.85,	0
78,	1.98e-07,	1.88e-04,	1.32e-08,	1.6,	0.92,	0
79,	1.16e-07,	1.87e-04,	7.66e-09,	0.58,	0.84,	0
80,	7.06e-08,	1.87e-04,	4.61e-09,	0.61,	0.8,	0
81,	1.26e-07,	1.87e-04,	8.39e-09,	1.8,	0.96,	0
82,	1.02e-07,	1.87e-04,	6.72e-09,	0.8,	0.97,	0
83,	6.41e-08,	1.87e-04,	4.16e-09,	0.63,	0.8,	0
84,	4.93e-08,	1.87e-04,	3.14e-09,	0.77,	0.84,	0
85,	7.18e-08,	1.87e-04,	4.70e-09,	1.5,	1,	0
86,	8.70e-08,	1.87e-04,	5.72e-09,	1.2,	0.93,	0
87,	5.48e-08,	1.87e-04,	3.53e-09,	0.63,	0.88,	0
88,	5.70e-08,	1.87e-04,	3.69e-09,	1,	0.98,	0
89,	6.34e-08,	1.87e-04,	4.13e-09,	1.1,	1.1,	0
90,	8.08e-08,	1.87e-04,	5.31e-09,	1.3,	1,	0


==> data/iterations_square_cart_sch_g_ibp1_k1_n64.csv <==
Iter,NormalizedRes,L2Error,BoundaryL2Norm,IterConvRate,AsympConvRate,MatVec
0,	1.00e+00,	3.35e+00,	2.67e-01,		 ,		 ,	0
1,	2.65e-01,	6.42e-01,	7.06e-02,	0.26,	0.26,	0
2,	3.64e-02,	4.67e-02,	9.70e-03,	0.14,	0.19,	0
3,	1.20e-02,	1.21e-02,	3.19e-03,	0.33,	0.23,	0
4,	2.06e-03,	2.92e-03,	5.42e-04,	0.17,	0.21,	0
5,	6.92e-04,	3.35e-03,	1.67e-04,	0.34,	0.23,	0
6,	4.85e-04,	3.28e-03,	1.03e-04,	0.7,	0.28,	0
7,	1.05e-03,	2.11e-03,	2.69e-04,	2.2,	0.49,	0
8,	2.82e-03,	1.23e-02,	7.48e-04,	2.7,	0.75,	0
9,	2.57e-03,	2.69e-03,	6.84e-04,	0.91,	1,	0
10,	3.10e-03,	3.90e-03,	8.26e-04,	1.2,	1.3,	0
11,	2.79e-03,	4.37e-03,	7.44e-04,	0.9,	1.4,	0
12,	1.03e-03,	2.67e-03,	2.75e-04,	0.37,	1,	0
13,	6.07e-04,	4.12e-03,	1.62e-04,	0.59,	0.74,	0
14,	3.79e-04,	1.68e-03,	1.01e-04,	0.63,	0.68,	0
15,	2.52e-04,	2.48e-03,	6.67e-05,	0.66,	0.61,	0
16,	1.04e-04,	2.35e-03,	2.69e-05,	0.42,	0.52,	0
17,	9.57e-05,	2.43e-03,	2.45e-05,	0.92,	0.62,	0
18,	8.16e-05,	2.30e-03,	2.06e-05,	0.85,	0.67,	0
19,	1.56e-04,	2.86e-03,	4.10e-05,	1.9,	0.84,	0
20,	6.66e-05,	2.33e-03,	1.63e-05,	0.43,	0.77,	0
21,	8.62e-05,	2.42e-03,	2.20e-05,	1.3,	0.96,	0
22,	5.80e-05,	2.33e-03,	1.39e-05,	0.67,	0.9,	0
23,	9.66e-05,	2.57e-03,	2.48e-05,	1.7,	1,	0
24,	1.17e-04,	2.10e-03,	3.04e-05,	1.2,	0.94,	0
25,	8.76e-05,	2.46e-03,	2.24e-05,	0.75,	1.1,	0
26,	8.15e-05,	2.39e-03,	2.07e-05,	0.93,	0.99,	0
27,	1.19e-04,	2.30e-03,	3.12e-05,	1.5,	1.2,	0
28,	1.63e-04,	2.66e-03,	4.31e-05,	1.4,	1.1,	0
29,	2.34e-04,	1.80e-03,	6.23e-05,	1.4,	1.1,	0
30,	1.98e-04,	2.55e-03,	5.25e-05,	0.84,	1.2,	0
31,	2.36e-04,	2.22e-03,	6.29e-05,	1.2,	1.2,	0
32,	1.90e-04,	2.35e-03,	5.05e-05,	0.8,	1.1,	0
33,	1.66e-04,	2.82e-03,	4.41e-05,	0.87,	1,	0
34,	1.42e-04,	2.06e-03,	3.78e-05,	0.86,	0.9,	0
35,	8.14e-05,	2.33e-03,	2.14e-05,	0.57,	0.84,	0
36,	6.42e-05,	2.35e-03,	1.67e-05,	0.79,	0.77,	0
37,	4.34e-05,	2.37e-03,	1.10e-05,	0.68,	0.74,	0
38,	6.61e-05,	2.14e-03,	1.73e-05,	1.5,	0.83,	0
39,	3.71e-05,	2.38e-03,	9.24e-06,	0.56,	0.76,	0
40,	3.48e-05,	2.34e-03,	8.57e-06,	0.94,	0.84,	0
41,	5.53e-05,	2.36e-03,	1.44e-05,	1.6,	0.97,	0
42,	3.02e-05,	2.33e-03,	7.26e-06,	0.55,	0.93,	0
43,	4.51e-05,	2.45e-03,	1.15e-05,	1.5,	0.93,	0
44,	3.99e-05,	2.26e-03,	1.01e-05,	0.89,	1,	0
45,	4.30e-05,	2.37e-03,	1.09e-05,	1.1,	1,	0
46,	7.02e-05,	2.30e-03,	1.84e-05,	1.6,	1,	0
47,	5.44e-05,	2.35e-03,	1.41e-05,	0.78,	1.1,	0
48,	6.63e-05,	2.38e-03,	1.74e-05,	1.2,	1.1,	0
49,	1.48e-04,	1.89e-03,	3.93e-05,	2.2,	1.3,	0
50,	8.48e-05,	2.43e-03,	2.25e-05,	0.57,	1.1,	0
51,	9.82e-05,	2.30e-03,	2.61e-05,	1.2,	1.1,	0
52,	8.46e-05,	2.35e-03,	2.25e-05,	0.86,	1.1,	0
53,	8.02e-05,	2.26e-03,	2.13e-05,	0.95,	1,	0
54,	9.63e-05,	2.63e-03,	2.56e-05,	1.2,	0.92,	0
55,	4.60e-05,	2.27e-03,	1.21e-05,	0.48,	0.88,	0
56,	3.91e-05,	2.33e-03,	1.02e-05,	0.85,	0.83,	0
57,	3.62e-05,	2.33e-03,	9.45e-06,	0.93,	0.84,	0
58,	1.99e-05,	2.33e-03,	4.89e-06,	0.55,	0.76,	0
59,	1.93e-05,	2.28e-03,	4.73e-06,	0.97,	0.72,	0
60,	2.34e-05,	2.38e-03,	5.89e-06,	1.2,	0.87,	0
61,	2.94e-05,	2.32e-03,	7.60e-06,	1.3,	0.94,	0
62,	2.19e-05,	2.37e-03,	5.48e-06,	0.74,	0.9,	0
63,	1.86e-05,	2.28e-03,	4.56e-06,	0.85,	0.99,	0
64,	2.52e-05,	2.35e-03,	6.41e-06,	1.4,	1.1,	0
65,	2.31e-05,	2.31e-03,	5.83e-06,	0.92,	1,	0
66,	3.43e-05,	2.33e-03,	8.95e-06,	1.5,	1,	0
67,	3.53e-05,	2.32e-03,	9.24e-06,	1,	1.1,	0
68,	4.33e-05,	2.29e-03,	1.14e-05,	1.2,	1.2,	0
69,	6.14e-05,	2.47e-03,	1.63e-05,	1.4,	1.2,	0
70,	6.68e-05,	2.18e-03,	1.78e-05,	1.1,	1.2,	0
71,	4.77e-05,	2.33e-03,	1.27e-05,	0.71,	1.1,	0
72,	5.62e-05,	2.25e-03,	1.49e-05,	1.2,	1.1,	0
73,	5.95e-05,	2.46e-03,	1.58e-05,	1.1,	1.1,	0
74,	4.21e-05,	2.23e-03,	1.12e-05,	0.71,	0.93,	0
75,	2.86e-05,	2.33e-03,	7.51e-06,	0.68,	0.84,	0
76,	2.68e-05,	2.32e-03,	7.03e-06,	0.94,	0.89,	0
77,	1.84e-05,	2.31e-03,	4.76e-06,	0.69,	0.8,	0
78,	1.50e-05,	2.31e-03,	3.79e-06,	0.81,	0.76,	0
79,	9.76e-06,	2.32e-03,	2.28e-06,	0.65,	0.75,	0
80,	1.27e-05,	2.31e-03,	3.17e-06,	1.3,	0.85,	0
81,	4.28e-05,	2.45e-03,	1.14e-05,	3.4,	1.1,	0
82,	1.48e-05,	2.29e-03,	3.76e-06,	0.34,	0.96,	0
83,	1.24e-05,	2.31e-03,	3.09e-06,	0.84,	0.96,	0
84,	1.07e-05,	2.32e-03,	2.59e-06,	0.86,	1,	0
85,	1.39e-05,	2.31e-03,	3.52e-06,	1.3,	1,	0
86,	1.65e-05,	2.31e-03,	4.24e-06,	1.2,	0.83,	0
87,	2.37e-05,	2.35e-03,	6.22e-06,	1.4,	1.1,	0
88,	3.53e-05,	2.21e-03,	9.37e-06,	1.5,	1.2,	0
89,	2.89e-05,	2.35e-03,	7.63e-06,	0.82,	1.2,	0
90,	2.94e-05,	2.30e-03,	7.78e-06,	1,	1.2,	0
91,	2.93e-05,	2.30e-03,	7.77e-06,	1,	1.1,	0
92,	2.80e-05,	2.32e-03,	7.41e-06,	0.96,	1,	0


==> data/iterations_square_cart_sch_g_ibp1_k2_n128.csv <==
Iter,NormalizedRes,L2Error,BoundaryL2Norm,IterConvRate,AsympConvRate,MatVec
0,	1.00e+00,	3.35e+00,	1.34e-01,		 ,		 ,	0
1,	2.65e-01,	6.44e-01,	3.54e-02,	0.26,	0.26,	0
2,	3.65e-02,	4.60e-02,	4.87e-03,	0.14,	0.19,	0
3,	1.20e-02,	1.08e-02,	1.61e-03,	0.33,	0.23,	0
4,	2.04e-03,	1.96e-03,	2.73e-04,	0.17,	0.21,	0
5,	5.76e-04,	3.41e-04,	7.69e-05,	0.28,	0.22,	0
6,	1.57e-04,	1.14e-04,	2.09e-05,	0.27,	0.23,	0
7,	5.88e-05,	4.44e-05,	7.73e-06,	0.37,	0.28,	0
8,	2.22e-05,	9.78e-06,	2.66e-06,	0.38,	0.28,	0
9,	3.04e-05,	1.01e-04,	3.85e-06,	1.4,	0.43,	0
10,	2.04e-05,	3.65e-05,	2.39e-06,	0.67,	0.51,	0
11,	3.20e-05,	1.45e-05,	4.10e-06,	1.6,	0.73,	0
12,	5.28e-05,	2.68e-05,	7.00e-06,	1.6,	0.98,	0
13,	8.87e-05,	1.59e-04,	1.18e-05,	1.7,	1.3,	0
14,	3.49e-05,	1.94e-05,	4.64e-06,	0.39,	1,	0
15,	2.51e-05,	4.45e-05,	3.35e-06,	0.72,	1,	0
16,	3.58e-05,	1.18e-04,	4.79e-06,	1.4,	1,	0
17,	1.29e-05,	1.18e-05,	1.72e-06,	0.36,	0.75,	0
18,	9.92e-06,	1.03e-05,	1.32e-06,	0.77,	0.65,	0
19,	3.51e-06,	3.38e-06,	4.64e-07,	0.35,	0.63,	0
20,	3.39e-06,	7.61e-06,	4.48e-07,	0.96,	0.67,	0
21,	2.31e-06,	1.87e-06,	3.02e-07,	0.68,	0.58,	0
22,	3.61e-06,	1.60e-05,	4.78e-07,	1.6,	0.77,	0
23,	1.44e-06,	2.59e-06,	1.82e-07,	0.4,	0.68,	0
24,	1.28e-06,	3.59e-06,	1.59e-07,	0.89,	0.82,	0
25,	1.03e-06,	3.33e-06,	1.23e-07,	0.81,	0.79,	0
26,	1.82e-06,	4.87e-06,	2.35e-07,	1.8,	0.95,	0
27,	1.51e-06,	3.85e-06,	1.92e-07,	0.83,	0.84,	0
28,	5.28e-06,	1.44e-05,	7.02e-07,	3.5,	1.3,	0
29,	3.45e-06,	9.65e-06,	4.56e-07,	0.65,	1.2,	0
30,	2.99e-06,	5.27e-06,	3.94e-07,	0.87,	1.2,	0
31,	3.86e-06,	3.70e-06,	5.11e-07,	1.3,	1.2,	0
32,	4.10e-06,	5.16e-06,	5.43e-07,	1.1,	1.2,	0
33,	5.99e-06,	6.40e-06,	7.97e-07,	1.5,	1,	0
34,	1.00e-05,	3.73e-05,	1.34e-06,	1.7,	1.2,	0
35,	5.43e-06,	4.87e-06,	7.22e-07,	0.54,	1.1,	0
36,	9.06e-06,	1.06e-05,	1.21e-06,	1.7,	1.2,	0
37,	6.71e-06,	4.70e-06,	8.92e-07,	0.74,	1.1,	0
38,	1.31e-05,	2.06e-05,	1.75e-06,	2,	1.2,	0
39,	1.42e-05,	3.33e-05,	1.89e-06,	1.1,	1.1,	0
40,	2.16e-05,	6.56e-05,	2.88e-06,	1.5,	1.3,	0
41,	9.30e-06,	8.53e-06,	1.23e-06,	0.43,	1,	0
42,	9.88e-06,	9.25e-06,	1.30e-06,	1.1,	1.1,	0
43,	9.57e-06,	9.30e-06,	1.26e-06,	0.97,	0.94,	0
44,	2.02e-05,	7.26e-05,	2.69e-06,	2.1,	1.1,	0
45,	6.96e-06,	7.34e-06,	8.90e-07,	0.34,	0.8,	0
46,	8.79e-06,	1.20e-05,	1.14e-06,	1.3,	0.99,	0
47,	9.03e-06,	1.53e-05,	1.17e-06,	1,	0.98,	0
48,	6.30e-06,	5.43e-06,	7.95e-07,	0.7,	0.92,	0
49,	9.44e-06,	2.70e-05,	1.23e-06,	1.5,	0.86,	0
50,	9.53e-06,	2.39e-05,	1.24e-06,	1,	1.1,	0
51,	7.43e-06,	8.15e-06,	9.62e-07,	0.78,	0.97,	0
52,	7.53e-06,	8.83e-06,	9.81e-07,	1,	0.96,	0
53,	7.77e-06,	1.04e-05,	1.02e-06,	1,	1,	0
54,	1.63e-05,	5.73e-05,	2.17e-06,	2.1,	1.1,	0
55,	6.98e-06,	7.48e-06,	9.21e-07,	0.43,	0.94,	0
56,	7.68e-06,	1.31e-05,	1.02e-06,	1.1,	1,	0
57,	5.88e-06,	6.66e-06,	7.80e-07,	0.77,	0.95,	0
58,	7.97e-06,	2.13e-05,	1.06e-06,	1.4,	1,	0
59,	5.88e-06,	1.54e-05,	7.82e-07,	0.74,	0.82,	0
60,	6.87e-06,	7.97e-06,	9.16e-07,	1.2,	1,	0
61,	3.50e-06,	3.57e-06,	4.67e-07,	0.51,	0.85,	0
62,	4.39e-06,	1.15e-05,	5.86e-07,	1.3,	0.94,	0
63,	4.83e-06,	1.14e-05,	6.44e-07,	1.1,	0.9,	0
64,	3.81e-06,	1.02e-05,	5.09e-07,	0.79,	0.92,	0
65,	2.87e-06,	4.65e-06,	3.83e-07,	0.75,	0.84,	0
66,	1.73e-06,	3.41e-06,	2.30e-07,	0.6,	0.87,	0
67,	1.93e-06,	6.20e-06,	2.58e-07,	1.1,	0.85,	0
68,	2.27e-06,	4.55e-06,	3.03e-07,	1.2,	0.86,	0
69,	1.08e-06,	4.49e-06,	1.43e-07,	0.47,	0.78,	0
70,	7.20e-07,	3.58e-06,	9.53e-08,	0.67,	0.76,	0
71,	9.60e-07,	3.63e-06,	1.28e-07,	1.3,	0.89,	0
72,	6.63e-07,	4.35e-06,	8.78e-08,	0.69,	0.81,	0
73,	7.83e-07,	1.13e-06,	1.04e-07,	1.2,	0.81,	0
74,	4.33e-07,	4.08e-06,	5.67e-08,	0.55,	0.83,	0
75,	3.98e-07,	3.50e-06,	5.20e-08,	0.92,	0.89,	0
76,	3.72e-07,	3.24e-06,	4.85e-08,	0.93,	0.83,	0
77,	3.36e-07,	4.45e-06,	4.37e-08,	0.9,	0.87,	0
78,	2.68e-07,	2.97e-06,	3.43e-08,	0.8,	0.81,	0
79,	2.15e-07,	3.44e-06,	2.73e-08,	0.8,	0.87,	0
80,	2.98e-07,	3.72e-06,	3.88e-08,	1.4,	0.94,	0
81,	2.30e-07,	3.18e-06,	2.96e-08,	0.77,	0.91,	0
82,	3.61e-07,	4.60e-06,	4.76e-08,	1.6,	1,	0
83,	2.57e-07,	3.26e-06,	3.36e-08,	0.71,	0.99,	0
84,	2.27e-07,	3.50e-06,	2.96e-08,	0.88,	1,	0
85,	1.98e-07,	3.55e-06,	2.57e-08,	0.87,	0.92,	0
86,	3.99e-07,	2.57e-06,	5.31e-08,	2,	1.1,	0
87,	3.33e-07,	4.28e-06,	4.42e-08,	0.83,	0.98,	0
88,	2.09e-07,	3.37e-06,	2.74e-08,	0.63,	0.96,	0
89,	2.68e-07,	3.61e-06,	3.55e-08,	1.3,	1,	0
90,	2.57e-07,	3.45e-06,	3.40e-08,	0.96,	1.1,	0


==> data/iterations_square_cart_sch_g_ibp1_k2_n256.csv <==
Iter,NormalizedRes,L2Error,BoundaryL2Norm,IterConvRate,AsympConvRate,MatVec
0,	1.00e+00,	3.35e+00,	6.68e-02,		 ,		 ,	0
1,	2.65e-01,	6.44e-01,	1.77e-02,	0.26,	0.26,	0
2,	3.65e-02,	4.60e-02,	2.44e-03,	0.14,	0.19,	0
3,	1.20e-02,	1.08e-02,	8.04e-04,	0.33,	0.23,	0
4,	2.04e-03,	1.96e-03,	1.36e-04,	0.17,	0.21,	0
5,	5.74e-04,	3.39e-04,	3.83e-05,	0.28,	0.22,	0
6,	1.56e-04,	1.12e-04,	1.04e-05,	0.27,	0.23,	0
7,	5.68e-05,	4.57e-05,	3.79e-06,	0.36,	0.27,	0
8,	1.75e-05,	9.54e-06,	1.16e-06,	0.31,	0.27,	0
9,	7.03e-06,	5.62e-06,	4.39e-07,	0.4,	0.32,	0
10,	1.15e-05,	3.99e-05,	7.50e-07,	1.6,	0.46,	0
11,	4.94e-06,	5.99e-06,	2.85e-07,	0.43,	0.5,	0
12,	6.44e-06,	1.64e-06,	3.99e-07,	1.3,	0.65,	0
13,	9.62e-06,	5.08e-06,	6.24e-07,	1.5,	0.89,	0
14,	2.29e-05,	3.98e-05,	1.52e-06,	2.4,	1.3,	0
15,	1.62e-05,	1.10e-05,	1.08e-06,	0.71,	1.1,	0
16,	1.83e-05,	4.23e-05,	1.22e-06,	1.1,	1.3,	0
17,	2.19e-05,	6.37e-05,	1.46e-06,	1.2,	1.3,	0
18,	9.68e-06,	7.57e-06,	6.46e-07,	0.44,	1,	0
19,	1.04e-05,	1.10e-05,	6.92e-07,	1.1,	0.85,	0
20,	4.48e-06,	1.46e-06,	2.99e-07,	0.43,	0.77,	0
21,	2.16e-06,	1.09e-06,	1.44e-07,	0.48,	0.65,	0
22,	2.73e-06,	4.25e-06,	1.82e-07,	1.3,	0.66,	0
23,	1.42e-06,	2.80e-06,	9.45e-08,	0.52,	0.68,	0
24,	1.93e-06,	5.80e-06,	1.29e-07,	1.4,	0.71,	0
25,	1.28e-06,	2.27e-06,	8.53e-08,	0.66,	0.78,	0
26,	4.52e-07,	5.13e-07,	2.99e-08,	0.35,	0.73,	0
27,	4.33e-07,	3.44e-07,	2.86e-08,	0.96,	0.69,	0
28,	2.67e-07,	5.63e-07,	1.74e-08,	0.62,	0.72,	0
29,	2.63e-07,	4.23e-07,	1.71e-08,	0.99,	0.67,	0
30,	2.33e-07,	1.03e-06,	1.50e-08,	0.88,	0.71,	0
31,	2.36e-07,	2.74e-07,	1.53e-08,	1,	0.88,	0
32,	1.97e-07,	5.82e-07,	1.25e-08,	0.83,	0.85,	0
33,	1.80e-07,	4.19e-07,	1.13e-08,	0.92,	0.92,	0
34,	3.12e-07,	7.13e-07,	2.04e-08,	1.7,	1,	0
35,	2.03e-07,	4.31e-07,	1.29e-08,	0.65,	0.97,	0
36,	2.35e-07,	3.99e-07,	1.52e-08,	1.2,	1,	0
37,	7.04e-07,	2.93e-06,	4.68e-08,	3,	1.3,	0
38,	2.72e-07,	2.13e-07,	1.77e-08,	0.39,	1.1,	0
39,	3.84e-07,	4.72e-07,	2.54e-08,	1.4,	1,	0
40,	4.53e-07,	6.59e-07,	3.00e-08,	1.2,	1.2,	0
41,	8.54e-07,	1.33e-06,	5.69e-08,	1.9,	1.3,	0
42,	6.15e-07,	2.02e-06,	4.09e-08,	0.72,	0.97,	0
43,	6.41e-07,	1.33e-06,	4.26e-08,	1,	1.2,	0
44,	8.27e-07,	1.08e-06,	5.51e-08,	1.3,	1.2,	0
45,	6.99e-07,	7.03e-07,	4.65e-08,	0.85,	1.1,	0
46,	7.99e-07,	6.37e-07,	5.32e-08,	1.1,	0.99,	0
47,	1.04e-06,	1.46e-06,	6.91e-08,	1.3,	1.1,	0
48,	2.18e-06,	6.84e-06,	1.46e-07,	2.1,	1.3,	0
49,	1.13e-06,	2.26e-06,	7.56e-08,	0.52,	1.1,	0
50,	1.26e-06,	9.42e-07,	8.43e-08,	1.1,	1.1,	0
51,	1.84e-06,	2.57e-06,	1.23e-07,	1.5,	1.2,	0
52,	1.80e-06,	2.34e-06,	1.20e-07,	0.98,	1.1,	0
53,	2.16e-06,	1.79e-06,	1.44e-07,	1.2,	1,	0
54,	3.66e-06,	1.34e-05,	2.44e-07,	1.7,	1.3,	0
55,	1.82e-06,	2.02e-06,	1.21e-07,	0.5,	1.1,	0
56,	1.53e-06,	8.45e-07,	1.02e-07,	0.84,	0.96,	0
57,	1.67e-06,	2.11e-06,	1.11e-07,	1.1,	0.99,	0
58,	1.51e-06,	2.54e-06,	9.99e-08,	0.9,	0.93,	0
59,	2.72e-06,	9.17e-06,	1.81e-07,	1.8,	0.94,	0
60,	1.39e-06,	1.69e-06,	9.16e-08,	0.51,	0.95,	0
61,	1.30e-06,	1.82e-06,	8.52e-08,	0.93,	0.97,	0
62,	1.32e-06,	1.27e-06,	8.68e-08,	1,	0.95,	0
63,	1.09e-06,	1.17e-06,	7.08e-08,	0.82,	0.94,	0
64,	1.44e-06,	4.99e-06,	9.50e-08,	1.3,	0.88,	0
65,	1.22e-06,	1.76e-06,	8.00e-08,	0.85,	0.97,	0
66,	1.00e-06,	7.47e-07,	6.53e-08,	0.82,	0.95,	0
67,	8.34e-07,	6.06e-07,	5.39e-08,	0.83,	0.91,	0
68,	1.43e-06,	2.63e-06,	9.43e-08,	1.7,	1.1,	0
69,	1.16e-06,	3.73e-06,	7.65e-08,	0.81,	0.96,	0
70,	1.02e-06,	1.92e-06,	6.70e-08,	0.88,	0.96,	0
71,	8.84e-07,	1.13e-06,	5.78e-08,	0.87,	0.98,	0
72,	8.14e-07,	7.09e-07,	5.32e-08,	0.92,	0.99,	0
73,	1.08e-06,	1.24e-06,	7.12e-08,	1.3,	0.95,	0
74,	7.87e-07,	2.34e-06,	5.17e-08,	0.73,	0.93,	0
75,	9.55e-07,	2.31e-06,	6.31e-08,	1.2,	0.99,	0
76,	9.17e-07,	5.70e-07,	6.07e-08,	0.96,	1,	0
77,	7.99e-07,	1.29e-06,	5.29e-08,	0.87,	1,	0
78,	9.92e-07,	1.36e-06,	6.60e-08,	1.2,	0.98,	0
79,	1.12e-06,	1.92e-06,	7.47e-08,	1.1,	1.1,	0
80,	1.63e-06,	5.38e-06,	1.09e-07,	1.5,	1.1,	0
81,	6.28e-07,	8.65e-07,	4.17e-08,	0.39,	0.93,	0
82,	8.31e-07,	9.82e-07,	5.54e-08,	1.3,	1,	0
83,	5.85e-07,	4.13e-07,	3.90e-08,	0.7,	0.9,	0
84,	8.98e-07,	3.25e-06,	5.99e-08,	1.5,	0.96,	0
85,	4.99e-07,	5.97e-07,	3.33e-08,	0.56,	0.79,	0
86,	5.15e-07,	9.77e-07,	3.43e-08,	1,	0.96,	0
87,	4.36e-07,	5.50e-07,	2.91e-08,	0.85,	0.88,	0
88,	4.29e-07,	8.01e-07,	2.86e-08,	0.98,	0.94,	0
89,	2.46e-07,	7.34e-07,	1.64e-08,	0.57,	0.77,	0
90,	5.07e-07,	1.34e-06,	3.38e-08,	2.1,	1,	0


==> data/iterations_square_cart_sch_g_ibp1_k2_n64.csv <==
Iter,NormalizedRes,L2Error,BoundaryL2Norm,IterConvRate,AsympConvRate,MatVec
0,	1.00e+00,	3.35e+00,	2.67e-01,		 ,		 ,	0
1,	2.65e-01,	6.44e-01,	7.08e-02,	0.26,	0.26,	0
2,	3.65e-02,	4.61e-02,	9.74e-03,	0.14,	0.19,	0
3,	1.20e-02,	1.09e-02,	3.22e-03,	0.33,	0.23,	0
4,	2.05e-03,	1.95e-03,	5.48e-04,	0.17,	0.21,	0
5,	5.85e-04,	3.57e-04,	1.56e-04,	0.28,	0.23,	0
6,	1.68e-04,	1.28e-04,	4.36e-05,	0.29,	0.23,	0
7,	8.25e-05,	5.21e-05,	1.94e-05,	0.49,	0.3,	0
8,	9.42e-05,	2.09e-04,	2.30e-05,	1.1,	0.38,	0
9,	9.91e-05,	3.07e-04,	2.44e-05,	1.1,	0.55,	0
10,	1.40e-04,	7.26e-05,	3.63e-05,	1.4,	0.75,	0
11,	1.75e-04,	1.04e-04,	4.66e-05,	1.3,	1,	0
12,	1.98e-04,	3.49e-04,	5.28e-05,	1.1,	1.2,	0
13,	5.36e-05,	4.52e-05,	1.43e-05,	0.27,	0.89,	0
14,	1.83e-05,	4.86e-05,	4.78e-06,	0.34,	0.71,	0
15,	2.92e-05,	7.43e-05,	7.75e-06,	1.6,	0.73,	0
16,	1.33e-05,	4.28e-05,	3.40e-06,	0.45,	0.6,	0
17,	9.17e-06,	2.70e-05,	2.24e-06,	0.69,	0.54,	0
18,	7.58e-06,	2.77e-05,	1.78e-06,	0.83,	0.68,	0
19,	1.47e-05,	4.34e-05,	3.81e-06,	1.9,	0.96,	0
20,	1.03e-05,	2.65e-05,	2.57e-06,	0.7,	0.81,	0
21,	1.78e-05,	2.73e-05,	4.66e-06,	1.7,	1.1,	0
22,	2.19e-05,	5.13e-05,	5.77e-06,	1.2,	1.2,	0
23,	5.60e-05,	1.67e-04,	1.49e-05,	2.6,	1.5,	0
24,	2.45e-05,	4.98e-05,	6.47e-06,	0.44,	1.1,	0
25,	4.10e-05,	4.38e-05,	1.09e-05,	1.7,	1.3,	0
26,	5.16e-05,	7.02e-05,	1.37e-05,	1.3,	1.2,	0
27,	5.69e-05,	1.09e-04,	1.52e-05,	1.1,	1.2,	0
28,	1.25e-04,	4.06e-04,	3.33e-05,	2.2,	1.2,	0
29,	5.52e-05,	8.65e-05,	1.45e-05,	0.44,	1.2,	0
30,	5.99e-05,	5.08e-05,	1.55e-05,	1.1,	1.1,	0
31,	5.71e-05,	6.63e-05,	1.46e-05,	0.95,	1,	0
32,	6.61e-05,	1.98e-04,	1.71e-05,	1.2,	1,	0
33,	7.47e-05,	1.74e-04,	1.94e-05,	1.1,	0.9,	0
34,	5.70e-05,	1.06e-04,	1.45e-05,	0.76,	1,	0
35,	4.41e-05,	3.98e-05,	1.09e-05,	0.77,	0.94,	0
36,	5.34e-05,	3.95e-05,	1.37e-05,	1.2,	0.99,	0
37,	9.60e-05,	3.44e-04,	2.53e-05,	1.8,	1.1,	0
38,	6.97e-05,	8.82e-05,	1.83e-05,	0.73,	0.99,	0
39,	6.27e-05,	4.85e-05,	1.66e-05,	0.9,	1,	0
40,	6.37e-05,	1.27e-04,	1.69e-05,	1,	1.1,	0
41,	6.21e-05,	1.17e-04,	1.65e-05,	0.98,	1,	0
42,	7.49e-05,	2.41e-04,	2.00e-05,	1.2,	0.95,	0
43,	4.75e-05,	5.44e-05,	1.26e-05,	0.63,	0.93,	0
44,	2.62e-05,	2.54e-05,	6.96e-06,	0.55,	0.84,	0
45,	3.43e-05,	1.06e-04,	9.14e-06,	1.3,	0.88,	0
46,	3.28e-05,	6.93e-05,	8.76e-06,	0.96,	0.88,	0
47,	1.54e-05,	4.44e-05,	4.09e-06,	0.47,	0.73,	0
48,	1.43e-05,	1.98e-05,	3.79e-06,	0.93,	0.79,	0
49,	1.24e-05,	3.33e-05,	3.29e-06,	0.87,	0.86,	0
50,	7.38e-06,	4.26e-05,	1.95e-06,	0.6,	0.74,	0
51,	1.02e-05,	4.96e-06,	2.72e-06,	1.4,	0.79,	0
52,	3.71e-06,	2.82e-05,	9.48e-07,	0.36,	0.75,	0
53,	2.66e-06,	2.95e-05,	6.57e-07,	0.72,	0.71,	0
54,	5.34e-06,	1.08e-05,	1.40e-06,	2,	0.85,	0
55,	3.43e-06,	3.16e-05,	8.83e-07,	0.64,	0.86,	0
56,	2.90e-06,	2.82e-05,	7.39e-07,	0.85,	0.78,	0
57,	2.54e-06,	2.64e-05,	6.43e-07,	0.88,	0.93,	0
58,	2.98e-06,	3.08e-05,	7.71e-07,	1.2,	1,	0
59,	4.42e-06,	1.49e-05,	1.17e-06,	1.5,	0.96,	0
60,	2.81e-06,	3.09e-05,	7.33e-07,	0.64,	0.96,	0
61,	2.17e-06,	2.74e-05,	5.65e-07,	0.77,	0.94,	0
62,	2.19e-06,	2.55e-05,	5.75e-07,	1,	0.97,	0
63,	3.22e-06,	3.63e-05,	8.54e-07,	1.5,	1,	0
64,	2.49e-06,	2.27e-05,	6.58e-07,	0.77,	0.89,	0
65,	1.77e-06,	2.91e-05,	4.62e-07,	0.71,	0.91,	0
66,	1.39e-06,	2.72e-05,	3.57e-07,	0.78,	0.91,	0
67,	1.31e-06,	2.43e-05,	3.36e-07,	0.95,	0.9,	0
68,	1.56e-06,	3.16e-05,	4.05e-07,	1.2,	0.86,	0
69,	9.79e-07,	2.75e-05,	2.42e-07,	0.63,	0.83,	0
70,	1.03e-06,	2.68e-05,	2.58e-07,	1.1,	0.9,	0
71,	1.41e-06,	2.92e-05,	3.63e-07,	1.4,	1,	0
72,	1.74e-06,	2.24e-05,	4.54e-07,	1.2,	1.1,	0
73,	1.32e-06,	2.93e-05,	3.40e-07,	0.76,	0.97,	0
74,	1.83e-06,	2.76e-05,	4.80e-07,	1.4,	1.1,	0
75,	1.62e-06,	2.68e-05,	4.20e-07,	0.88,	1.1,	0
76,	2.90e-06,	3.52e-05,	7.68e-07,	1.8,	1.2,	0
77,	2.71e-06,	2.16e-05,	7.16e-07,	0.93,	1.1,	0
78,	3.24e-06,	2.94e-05,	8.56e-07,	1.2,	1.2,	0
79,	3.10e-06,	2.68e-05,	8.16e-07,	0.96,	1.1,	0
80,	2.93e-06,	2.50e-05,	7.67e-07,	0.94,	1.1,	0
81,	4.69e-06,	4.29e-05,	1.24e-06,	1.6,	1.1,	0
82,	2.25e-06,	2.53e-05,	5.72e-07,	0.48,	0.96,	0
83,	2.63e-06,	2.74e-05,	6.73e-07,	1.2,	0.96,	0
84,	2.05e-06,	2.89e-05,	5.06e-07,	0.78,	0.92,	0
85,	5.03e-06,	1.17e-05,	1.33e-06,	2.5,	1.1,	0
86,	2.68e-06,	2.96e-05,	6.81e-07,	0.53,	0.89,	0
87,	3.22e-06,	2.89e-05,	8.32e-07,	1.2,	1.1,	0
88,	3.38e-06,	2.69e-05,	8.74e-07,	1,	1.1,	0
89,	4.81e-06,	3.30e-05,	1.27e-06,	1.4,	1.2,	0
90,	7.40e-06,	1.06e-05,	1.96e-06,	1.5,	1.1,	0


==> data/prec_square_cart_k1_n256.csv <==
Iter,	No,P2,P4,P6,P8,P10,_
0,	1.00e+00,	1.00e+00,	1.00e+00,	1.00e+00,	1.00e+00,	1.00e+00,	
1,	2.65e-01,	2.65e-01,	2.65e-01,	2.65e-01,	2.65e-01,	2.65e-01,	
2,	3.65e-02,	3.64e-02,	3.64e-02,	3.64e-02,	3.63e-02,	3.62e-02,	
3,	1.20e-02,	1.20e-02,	1.20e-02,	1.20e-02,	1.19e-02,	1.18e-02,	
4,	2.04e-03,	2.04e-03,	2.03e-03,	2.01e-03,	1.99e-03,	1.97e-03,	
5,	5.76e-04,	5.69e-04,	5.63e-04,	5.55e-04,	5.43e-04,	5.30e-04,	
6,	1.63e-04,	1.54e-04,	1.51e-04,	1.48e-04,	1.47e-04,	1.53e-04,	
7,	7.69e-05,	5.58e-05,	5.70e-05,	8.46e-05,	1.40e-04,	1.61e-04,	
8,	6.19e-05,	1.92e-05,	6.51e-05,	5.34e-05,	4.60e-05,	4.32e-05,	
9,	1.02e-04,	2.71e-05,	1.52e-05,	1.48e-05,	1.47e-05,	1.45e-05,	
10,	9.51e-05,	7.78e-06,	6.22e-06,	6.61e-06,	7.57e-06,	9.24e-06,	
11,	3.05e-05,	7.14e-06,	3.86e-06,	6.46e-06,	8.61e-06,	7.48e-06,	
12,	1.23e-05,	9.84e-06,	5.75e-06,	3.84e-06,	6.10e-06,	8.41e-06,	
13,	9.16e-06,	4.74e-06,	1.90e-06,	6.20e-06,	3.15e-06,	2.19e-06,	
14,	8.70e-06,	5.93e-06,	3.31e-06,	1.15e-06,	7.93e-07,	5.36e-07,	
15,	2.71e-06,	2.28e-06,	7.91e-07,	4.51e-07,	3.79e-07,	5.08e-07,	
16,	1.13e-06,	2.30e-06,	8.71e-07,	4.01e-07,	3.25e-07,	3.92e-07,	
17,	1.34e-06,	1.09e-06,	3.79e-07,	3.79e-07,	3.44e-07,	1.24e-07,	
18,	6.62e-07,	4.23e-07,	2.31e-07,	2.26e-07,	1.10e-07,	6.43e-08,	
19,	3.06e-07,	5.67e-07,	2.32e-07,	1.43e-07,	1.03e-07,	3.79e-08,	
20,	1.98e-07,	2.03e-07,	1.67e-07,	8.12e-08,	4.99e-08,	3.31e-08,	
21,	2.74e-07,	1.99e-07,	1.09e-07,	5.04e-08,	1.87e-08,	2.14e-08,	
22,	1.74e-07,	1.67e-07,	4.45e-08,	3.49e-08,	2.74e-08,	6.72e-09,	
23,	1.69e-07,	6.99e-08,	2.67e-08,	1.75e-08,	5.24e-09,	2.11e-09,	
24,	3.09e-07,	3.38e-08,	2.25e-08,	1.19e-08,	3.60e-09,	1.24e-09,	
25,	1.49e-07,	6.11e-08,	2.33e-08,	4.92e-09,	1.65e-09,	1.19e-09,	
26,	1.02e-07,	2.75e-08,	9.03e-09,	4.13e-09,	1.32e-09,	3.91e-10,	
27,	6.90e-08,	1.50e-08,	8.01e-09,	2.40e-09,	1.13e-09,	2.39e-10,	
28,	1.23e-07,	1.51e-08,	4.54e-09,	2.16e-09,	4.08e-10,	1.12e-10,	
29,	3.95e-08,	8.33e-09,	3.69e-09,	9.88e-10,	3.36e-10,	7.88e-11,	
30,	4.46e-08,	5.11e-09,	3.08e-09,	5.04e-10,	1.85e-10,	4.10e-11,	
31,	2.32e-08,	9.32e-09,	2.25e-09,	4.32e-10,	5.55e-11,	5.05e-11,	
32,	1.97e-08,	5.47e-09,	7.40e-10,	5.25e-10,	3.34e-11,	8.16e-12,	
33,	1.41e-08,	2.61e-09,	3.43e-10,	9.00e-11,	2.02e-11,	4.66e-12,	
34,	8.21e-09,	1.65e-09,	3.08e-10,	4.05e-11,	1.04e-11,	2.19e-12,	
35,	1.61e-08,	1.16e-09,	1.95e-10,	5.03e-11,	8.53e-12,	1.78e-12,	
36,	5.24e-09,	1.35e-09,	1.36e-10,	2.71e-11,	4.57e-12,	8.57e-13,	
37,	3.68e-09,	9.19e-10,	9.03e-11,	2.14e-11,	2.42e-12,	5.03e-13,	
38,	4.60e-09,	6.41e-10,	7.44e-11,	9.41e-12,	1.89e-12,	1.83e-13,	
39,	2.04e-09,	4.24e-10,	6.57e-11,	5.70e-12,	1.25e-12,	1.36e-13,	
40,	1.46e-09,	2.53e-10,	2.52e-11,	3.15e-12,	4.74e-13,	7.97e-14,	
41,	3.71e-09,	2.48e-10,	1.01e-11,	2.67e-12,	1.99e-13,	4.17e-14,	
42,	1.81e-09,	1.56e-10,	9.28e-12,	2.48e-12,	9.42e-14,	1.82e-14,	
43,	9.37e-10,	1.47e-10,	5.98e-12,	1.15e-12,	7.21e-14,	9.94e-15,	
44,	1.00e-09,	1.07e-10,	4.02e-12,	6.16e-13,	6.27e-14,,	
45,	8.96e-10,	4.61e-11,	3.59e-12,	3.57e-13,	5.05e-14,,	
46,	6.42e-10,	3.88e-11,	3.37e-12,	2.95e-13,	1.12e-14,,	
47,	3.14e-10,	3.11e-11,	1.10e-12,	2.62e-13,	6.93e-15,,	
48,	3.84e-10,	2.61e-11,	1.04e-12,	2.18e-13,,,	
49,	1.95e-10,	1.59e-11,	6.11e-13,	6.00e-14,,,	
50,	1.13e-10,	1.54e-11,	2.12e-13,	1.91e-14,,,	
51,	1.98e-10,	6.00e-12,	4.23e-13,	1.33e-14,,,	
52,	1.20e-10,	8.31e-12,	9.84e-14,	1.92e-14,,,	
53,	5.55e-11,	6.52e-12,	1.07e-13,	7.46e-15,,,	
54,	3.59e-11,	2.73e-12,	5.44e-14,,,,	
55,	6.22e-11,	2.07e-12,	3.76e-14,,,,
56,	3.17e-11,	1.20e-12,	1.89e-14,,,,
57,	1.43e-11,	1.07e-12,	2.04e-14,,,,
58,	1.04e-11,	1.32e-12,	1.72e-14,,,,
59,	1.16e-11,	8.94e-13,	4.70e-15,,,,
60,	9.86e-12,	4.68e-13,,,,,
61,	6.26e-12,	3.98e-13,,,,,
62,	3.70e-12,	4.56e-13,,,,,
63,	3.03e-12,	1.55e-13,,,,,
64,	2.99e-12,	2.27e-13,,,,,
65,	3.39e-12,	1.52e-13,,,,,
66,	1.25e-12,	8.25e-14,,,,,
67,	2.69e-12,	4.41e-14,,,,,
68,	1.79e-12,	3.76e-14,,,,,
69,	1.17e-12,	3.60e-14,,,,,
70,	6.31e-13,	2.53e-14,,,,,
71,	7.53e-13,	2.51e-14,,,,,
72,	2.64e-13,	1.29e-14,,,,,
73,	2.23e-13,	1.27e-14,,,,,
74,	1.70e-13,	4.46e-15,,,,,
75,	1.79e-13,,,,,,
76,	1.50e-13,,,,,,
77,	7.12e-14,,,,,,
78,	3.86e-14,,,	,,,
79,	2.81e-14,,,	,,,
80,	3.01e-14,,,	,,,
81,	3.57e-14,,,	,,,
82,	3.77e-14,,,	,,,
83,	1.27e-14,,,,,,
84,	1.11e-14,,,,,,
85,	1.02e-14,,,,,,
86,	9.13e-15,,,,,,
87,,,,,,,
88,,,,,,,
89,,,,,,,
90,,,,,,,
91,,,,,,,
92,,,,,,,
93,,,,,,,
94,,,,,,,
95,,,,,,,
96,,,,,,,
97,,,,,,,
98,,,,,,,
99,,,,,,,
100,,,,,,,
101,,,,,,,
102,,,,,,,
103,,,,,,,
104,,,,,,,
105,,,,,,,
106,,,,,,,
107,,,,,,,
108,,,,,,,
109,,,,,,,
110,,,,,,,
111,,,,,,,
112,,,,,,,
113,,,,,,,
114,,,,,,,
115,,,,,,,
116,,,,,,,
117,,,,,,,
118,,,,,,,
119,,,,,,,
120,,,,,,,
121,,,,,,,
122,,,,,,,
123,,,,,,,
124,,,,,,,
125,,,,,,,
126,,,,,,,
127,,,,,,,
128,,,,,,,
129,,,,,,,
130,,,,,,,
131,,,,,,,
132,,,,,,,
133,,,,,,,
134,,,,,,,
135,,,,,,,
136,,,,,,,
137,,,,,,,
138,,,,,,,
139,,,,,,,
140,,,,,,,
141,,,,,,,
142,,,,,,,
143,,,,,,,
144,,,,,,,
145,,,,,,,
146,,,,,,,
147,,,,,,,
148,,,,,,,
149,,,,,,,
150,,,,,,,
151,,,,,,,
152,,,,,,,
153,,,,,,,
154,,,,,,,
155,,,,,,,
156,,,,,,,
157,,,,,,,
158,,,,,,,
159,,,,,,,
160,,,,,,,
161,,,,,,,
162,,,,,,,
163,,,,,,,
164,,,,,,,
165,,,,,,,
166,,,,,,,
167,,,,,,,
168,,,,,,,
169,,,,,,,
170,,,,,,,
171,,,,,,,
172,,,,,,,
173,,,,,,,
174,,,,,,,
175,,,,,,,
176,,,,,,,
177,,,,,,,
178,,,,,,,
179,,,,,,,
180,,,,,,,
181,,,,,,,
182,,,,,,,
183,,,,,,,
184,,,,,,,
185,,,,,,,
186,,,,,,,
187,,,,,,,
188,,,,,,,
189,,,,,,,
190,,,,,,,
191,,,,,,,
192,,,,,,,
193,,,,,,,
194,,,,,,,
195,,,,,,,
196,,,,,,,
197,,,,,,,
198,,,,,,,
199,,,,,,,
200,,,,,,,


==> data/prec_square_cart_k1_n256_old.csv <==
Iter,	No,P2,P4,P6,P8,P10,_
0,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,1.00e+00,	
1,2.65e-01,2.65e-01,2.65e-01,2.65e-01,2.65e-01,2.65e-01,	
2,3.65e-02,3.64e-02,3.64e-02,3.64e-02,3.63e-02,3.62e-02,	
3,1.20e-02,1.20e-02,1.20e-02,1.19e-02,1.19e-02,1.18e-02,	
4,2.04e-03,2.03e-03,2.02e-03,2.01e-03,1.99e-03,1.97e-03,	
5,5.75e-04,5.65e-04,5.59e-04,5.51e-04,5.40e-04,5.27e-04,	
6,1.58e-04,1.53e-04,1.50e-04,1.46e-04,1.43e-04,1.47e-04,	
7,6.30e-05,1.09e-04,9.55e-05,5.53e-05,1.02e-04,1.58e-04,	
8,3.36e-05,5.98e-05,5.50e-05,6.60e-05,4.82e-05,4.30e-05,	
9,4.66e-05,2.74e-05,1.76e-05,1.58e-05,1.50e-05,1.46e-05,	
10,1.11e-04,3.90e-05,1.54e-05,9.13e-06,7.51e-06,8.03e-06,	
11,2.06e-04,5.67e-05,2.27e-05,1.21e-05,3.83e-06,8.94e-06,	
12,1.81e-04,2.67e-05,9.88e-06,5.15e-06,5.42e-06,7.24e-06,	
13,1.99e-04,2.92e-05,1.54e-05,8.26e-06,2.13e-06,2.25e-06,	
14,1.57e-04,6.76e-06,3.11e-06,1.65e-06,7.85e-07,5.60e-07,	
15,5.75e-05,6.43e-06,2.61e-06,1.30e-06,5.01e-07,5.31e-07,	
16,2.49e-05,2.35e-06,8.92e-07,4.15e-07,2.58e-07,4.82e-07,	
17,2.87e-05,2.65e-06,8.71e-07,5.07e-07,3.31e-07,1.22e-07,	
18,1.45e-05,1.17e-06,5.10e-07,2.57e-07,1.03e-07,6.37e-08,	
19,6.20e-06,1.06e-06,5.09e-07,2.19e-07,5.80e-08,5.05e-08,	
20,3.27e-06,3.85e-07,1.35e-07,1.13e-07,2.18e-08,2.83e-08,	
21,3.47e-06,1.87e-07,9.47e-08,4.56e-08,3.00e-08,2.15e-08,	
22,1.61e-06,2.62e-07,5.10e-08,4.54e-08,9.95e-09,6.57e-09,	
23,9.18e-07,1.84e-07,6.16e-08,2.57e-08,7.01e-09,1.75e-09,	
24,1.24e-06,6.97e-08,3.87e-08,1.53e-08,5.11e-09,1.96e-09,	
25,5.14e-07,7.06e-08,2.14e-08,6.44e-09,2.68e-09,1.28e-09,	
26,5.69e-07,3.68e-08,1.77e-08,6.13e-09,1.48e-09,6.96e-10,	
27,3.26e-07,4.21e-08,1.24e-08,6.52e-09,1.52e-09,3.76e-10,	
28,1.92e-07,2.89e-08,7.80e-09,2.48e-09,4.50e-10,2.48e-10,	
29,1.42e-07,3.29e-08,3.86e-09,1.66e-09,2.06e-10,8.30e-11,	
30,1.98e-07,1.43e-08,6.02e-09,6.22e-10,9.57e-11,1.10e-10,	
31,1.06e-07,8.75e-09,2.05e-09,5.19e-10,7.61e-11,3.37e-11,	
32,1.19e-07,6.51e-09,9.56e-10,3.80e-10,9.75e-11,8.94e-12,	
33,8.92e-08,7.77e-09,1.16e-09,1.07e-10,1.68e-11,1.05e-11,	
34,7.84e-08,3.38e-09,3.73e-10,1.09e-10,1.38e-11,6.28e-12,	
35,1.37e-07,4.12e-09,3.20e-10,5.82e-11,7.03e-12,3.97e-12,	
36,7.23e-08,2.49e-09,3.68e-10,4.42e-11,3.59e-12,9.32e-13,	
37,1.03e-07,1.80e-09,1.31e-10,2.80e-11,4.40e-12,7.23e-13,	
38,8.88e-08,1.45e-09,9.46e-11,1.98e-11,2.01e-12,3.17e-13,	
39,2.66e-07,1.55e-09,3.35e-11,9.15e-12,1.42e-12,2.78e-13,	
40,8.40e-08,5.51e-10,4.64e-11,4.60e-12,4.09e-13,1.58e-13,	
41,9.12e-08,3.01e-10,2.25e-11,6.79e-12,2.44e-13,5.97e-14,	
42,1.50e-07,3.08e-10,2.12e-11,2.97e-12,2.33e-13,3.86e-14,	
43,9.99e-08,1.98e-10,9.18e-12,1.80e-12,9.28e-14,2.43e-14,	
44,1.20e-07,1.48e-10,7.67e-12,1.25e-12,6.75e-14,1.49e-14,	
45,1.23e-07,1.34e-10,4.26e-12,3.90e-13,3.84e-14,3.18e-15,	
46,1.22e-07,1.07e-10,2.64e-12,5.57e-13,3.22e-14,,	
47,6.46e-08,4.41e-11,2.34e-12,2.20e-13,1.79e-14,,	
48,6.56e-08,3.96e-11,2.25e-12,1.90e-13,8.72e-15,,	
49,6.60e-08,3.93e-11,1.59e-12,6.47e-14,,,	
50,4.21e-08,2.77e-11,1.05e-12,5.17e-14,,,	
51,4.97e-08,2.10e-11,6.10e-13,5.57e-14,,,	
52,8.47e-08,1.46e-11,1.93e-13,1.98e-14,,,	
53,5.99e-08,8.25e-12,1.74e-13,1.22e-14,,,	
54,2.61e-08,7.77e-12,1.85e-13,6.68e-15,,,	
55,1.80e-08,8.82e-12,8.75e-14,,,	,
56,2.18e-08,5.50e-12,6.40e-14,,,	,
57,1.22e-08,2.23e-12,4.44e-14,,,	,
58,1.14e-08,1.36e-12,1.64e-14,,,	,
59,1.77e-08,1.34e-12,1.56e-14,,,	,
60,1.42e-08,1.35e-12,1.04e-14,,,	,
61,1.08e-08,1.00e-12,1.14e-14,,	,,
62,1.00e-08,5.88e-13,2.70e-15,,	,,
63,1.12e-08,3.82e-13,,,	,,
64,2.56e-08,3.88e-13,,,	,,
65,2.56e-08,2.49e-13,,,	,,
66,2.09e-08,1.47e-13,,,	,,
67,1.74e-08,1.43e-13,,,	,,
68,3.02e-08,1.13e-13,,	,,,
69,2.01e-08,3.75e-14,,	,,,
70,1.94e-08,2.83e-14,,	,,,
71,1.78e-08,3.97e-14,,	,,,
72,1.11e-08,2.58e-14,,	,,,
73,1.45e-08,1.48e-14,,	,,,
74,9.87e-09,1.21e-14,,	,,,
75,1.34e-08,1.27e-14,,	,,,
76,9.48e-09,4.16e-15,,	,,,
77,6.10e-09,,,	,,,
78,3.87e-09,,,	,,,
79,9.38e-09,,,	,,,
80,2.39e-09,,,	,,,
81,2.39e-09,,,	,,,
82,1.59e-09,,,	,,,
83,2.10e-09,,,,,,
84,1.38e-09,,,,,,
85,1.25e-09,,,,,,
86,1.05e-09,,,,,,
87,9.61e-10,,,,,,
88,6.34e-10,,,,,,
89,9.49e-10,,,,,,
90,3.83e-10,,,,,,
91,3.49e-10,,,,,,
92,4.75e-10,,,,,,
93,4.23e-10,,,,,,
94,2.77e-10,,,,,,
95,2.78e-10,,,,,,
96,3.08e-10,,,,,,
97,2.45e-10,,,,,,
98,2.42e-10,,,,,,
99,5.44e-10,,,,,,
100,3.60e-10,,,,,,
101,5.33e-10,,,,,,
102,5.59e-10,,,,,,
103,4.42e-10,,,,,,
104,3.44e-10,,,,,,
105,7.84e-10,,,,,,
106,3.96e-10,,,,,,
107,2.83e-10,,,,,,
108,3.09e-10,,,,,,
109,2.23e-10,,,,,,
110,4.11e-10,,,,,,
111,2.06e-10,,,,,,
112,1.76e-10,,,,,,
113,1.26e-10,,,,,,
114,8.25e-11,,,,,,
115,1.03e-10,,,,,,
116,8.37e-11,,,,,,
117,1.80e-10,,,,,,
118,4.05e-11,,,,,,
119,8.88e-11,,,,,,
120,2.55e-11,,,,,,
121,3.52e-11,,,,,,
122,1.67e-11,,,,,,
123,2.48e-11,,,,,,
124,1.30e-11,,,,,,
125,1.72e-11,,,,,,
126,1.74e-11,,,,,,
127,9.96e-12,,,,,,
128,1.00e-11,,,,,,
129,2.89e-11,,,,,,
130,8.30e-12,,,,,,
131,1.37e-11,,,,,,
132,1.75e-11,,,,,,
133,1.33e-11,,,,,,
134,1.75e-11,,,,,,
135,1.36e-11,,,,,,
136,3.12e-11,,,,,,
137,2.08e-11,,,,,,
138,2.31e-11,,,,,,
139,1.45e-11,,,,,,
140,2.02e-11,,,,,,
141,1.11e-11,,,,,,
142,3.52e-11,,,,,,
143,1.34e-11,,,,,,
144,8.47e-12,,,,,,
145,1.14e-11,,,,,,
146,6.51e-12,,,,,,
147,6.36e-12,,,,,,
148,8.14e-12,,,,,,
149,5.33e-12,,,,,,
150,6.27e-12,,,,,,
151,7.55e-12,,,,,,
152,7.77e-12,,,,,,
153,6.01e-12,,,,,,
154,5.71e-12,,,,,,
155,1.56e-11,,,,,,
156,1.72e-11,,,,,,
157,6.02e-12,,,,,,
158,1.27e-11,,,,,,
159,9.45e-12,,,,,,
160,1.18e-11,,,,,,
161,2.59e-11,,,,,,
162,1.72e-11,,,,,,
163,1.79e-11,,,,,,
164,1.67e-11,,,,,,
165,2.49e-11,,,,,,
166,1.32e-11,,,,,,
167,1.30e-11,,,,,,
168,7.62e-12,,,,,,
169,1.18e-11,,,,,,
170,6.97e-12,,,,,,
171,1.02e-11,,,,,,
172,4.83e-12,,,,,,
173,3.58e-12,,,,,,
174,3.12e-12,,,,,,
175,4.84e-12,,,,,,
176,1.90e-12,,,,,,
177,4.03e-12,,,,,,
178,2.04e-12,,,,,,
179,1.59e-12,,,,,,
180,2.36e-12,,,,,,
181,1.77e-12,,,,,,
182,1.27e-12,,,,,,
183,1.79e-12,,,,,,
184,1.46e-12,,,,,,
185,2.39e-12,,,,,,
186,1.74e-12,,,,,,
187,3.31e-12,,,,,,
188,2.26e-12,,,,,,
189,1.83e-12,,,,,,
190,2.41e-12,,,,,,
191,2.12e-12,,,,,,
192,3.93e-12,,,,,,
193,1.47e-12,,,,,,
194,1.35e-12,,,,,,
195,1.15e-12,,,,,,
196,2.24e-12,,,,,,
197,1.13e-12,,,,,,
198,6.90e-13,,,,,,
199,9.66e-13,,,,,,
200,5.94e-13,,,,,,

==> data/prec_square_cart_sch_g_ibp1_k0_n256.csv <==
Iter,No,		P,
0,	1.00e+00,	1.00e+00,
1,	2.65e-01,	2.65e-01,
2,	3.65e-02,	3.65e-02,
3,	1.20e-02,	1.20e-02,
4,	2.05e-03,	2.04e-03,
5,	5.77e-04,	5.74e-04,
6,	1.57e-04,	1.56e-04,
7,	5.75e-05,	5.69e-05,
8,	1.76e-05,	3.11e-05,
9,	1.15e-05,	1.76e-05,
10,	6.26e-06,	5.65e-06,
11,	2.34e-06,	2.60e-06,
12,	1.36e-06,	3.28e-06,
13,	1.77e-06,	1.39e-06,
14,	6.14e-07,	8.66e-07,
15,	3.29e-07,	8.51e-07,
16,	6.75e-07,	4.36e-07,
17,	2.17e-07,	5.12e-07,
18,	2.51e-07,	2.70e-07,
19,	9.19e-08,	4.76e-07,
20,	6.72e-08,	3.36e-07,
21,	1.22e-07,	1.46e-07,
22,	1.01e-07,	1.57e-07,
23,	4.11e-08,	1.15e-07,
24,	3.96e-08,	1.56e-07,
25,	2.50e-08,	5.78e-08,
26,	2.67e-08,	6.96e-08,
27,	2.57e-08,	5.30e-08,
28,	2.11e-08,	4.81e-08,
29,	1.91e-08,	4.00e-08,
30,	1.23e-08,	3.41e-08,
31,	1.85e-08,	1.24e-08,
32,	1.01e-08,	1.83e-08,
33,	1.11e-08,	9.61e-09,
34,	7.69e-09,	7.97e-09,
35,	6.36e-09,	7.84e-09,
36,	6.18e-09,	4.51e-09,
37,	7.21e-09,	6.01e-09,
38,	3.40e-09,	4.53e-09,
39,	5.62e-09,	2.67e-09,
40,	2.69e-09,	2.28e-09,
41,	2.91e-09,	2.86e-09,
42,	2.68e-09,	1.56e-09,
43,	3.72e-09,	1.43e-09,
44,	1.55e-09,	9.94e-10,
45,	1.58e-09,	9.58e-10,
46,	1.07e-09,	8.73e-10,
47,	1.59e-09,	5.27e-10,
48,	1.11e-09,	5.15e-10,
49,	1.19e-09,	3.34e-10,
50,	5.78e-10,	4.38e-10,
51,	6.59e-10,	3.13e-10,
52,	6.09e-10,	2.25e-10,
53,	6.30e-10,	2.05e-10,
54,	3.61e-10,	1.25e-10,
55,	3.75e-10,	1.79e-10,
56,	3.11e-10,	8.02e-11,
57,	2.55e-10,	5.10e-11,
58,	2.76e-10,	9.49e-11,
59,	3.46e-10,	6.11e-11,
60,	1.16e-10,	3.32e-11,
61,	1.10e-10,	2.88e-11,
62,	1.26e-10,	2.91e-11,
63,	1.30e-10,	2.61e-11,
64,	8.21e-11,	1.58e-11,
65,	8.52e-11,	9.67e-12,
66,	6.85e-11,	1.31e-11,
67,	5.36e-11,	1.02e-11,
68,	7.06e-11,	7.54e-12,
69,	7.03e-11,	6.80e-12,
70,	2.65e-11,	4.72e-12,
71,	3.52e-11,	4.53e-12,
72,	2.06e-11,	3.78e-12,
73,	3.75e-11,	2.87e-12,
74,	2.04e-11,	2.35e-12,
75,	1.93e-11,	1.77e-12,
76,	1.57e-11,	2.18e-12,
77,	9.69e-12,	2.11e-12,
78,	1.83e-11,	8.04e-13,
79,	1.11e-11,	6.82e-13,
80,	7.26e-12,	9.77e-13,
81,	6.68e-12,	6.02e-13,
82,	5.57e-12,	3.59e-13,
83,	8.14e-12,	4.07e-13,
84,	4.89e-12,	4.17e-13,
85,	4.55e-12,	2.60e-13,
86,	3.52e-12,	2.43e-13,
87,	3.17e-12,	1.27e-13,
88,	3.08e-12,	1.97e-13,
89,	2.43e-12,	1.32e-13,
90,	2.49e-12,	9.47e-14,
91,	1.35e-12,	6.85e-14,
92,	2.41e-12,	8.37e-14,
93,	1.83e-12,	9.77e-14,
94,	1.98e-12,	3.83e-14,
95,	1.54e-12,	3.45e-14,
96,	1.15e-12,	2.96e-14,
97,	1.12e-12,	3.35e-14,
98,	1.28e-12,	2.64e-14,
99,	1.23e-12,	1.40e-14,
100,	1.08e-12,	1.69e-14,
101,	1.22e-12,	1.49e-14,
102,	1.09e-12,	1.16e-14,
103,	8.73e-13,	8.36e-15,
104,	1.28e-12,	,
105,	1.16e-12,	,
106,	6.89e-13,	,
107,	7.70e-13,	,
108,	7.11e-13,	,
109,	1.36e-12,	,
110,	6.04e-13,	,
111,	4.81e-13,	,
112,	6.55e-13,	,
113,	2.96e-13,	,
114,	7.83e-13,	,
115,	2.27e-13,	,
116,	2.47e-13,	,
117,	2.10e-13,	,
118,	1.91e-13,	,
119,	2.40e-13,	,
120,	2.35e-13,	,
121,	1.23e-13,	,
122,	1.02e-13,	,
123,	1.00e-13,	,
124,	1.41e-13,	,
125,	8.91e-14,	,
126,	4.39e-14,	,
127,	6.15e-14,	,
128,	5.70e-14,	,
129,	4.91e-14,	,
130,	3.88e-14,	,
131,	3.18e-14,	,
132,	2.15e-14,	,
133,	2.94e-14,	,
134,	2.44e-14,	,
135,	1.54e-14,	,
136,	1.31e-14,	,
137,	1.77e-14,	,
138,	9.75e-15,	,


==> data/prec_square_cart_sch_g_ibp1_k1_n256.csv <==
Iter,No,		P,
0,	1.00e+00,	1.00e+00,
1,	2.65e-01,	2.65e-01,
2,	3.65e-02,	3.64e-02,
3,	1.20e-02,	1.20e-02,
4,	2.04e-03,	2.02e-03,
5,	5.74e-04,	5.57e-04,
6,	1.57e-04,	1.53e-04,
7,	6.27e-05,	1.61e-04,
8,	3.31e-05,	5.52e-05,
9,	5.20e-05,	3.69e-05,
10,	8.76e-05,	6.49e-05,
11,	1.21e-04,	8.67e-05,
12,	2.57e-04,	7.98e-05,
13,	5.34e-04,	2.67e-05,
14,	2.90e-04,	1.11e-05,
15,	3.72e-04,	1.00e-05,
16,	2.55e-04,	1.35e-05,
17,	1.86e-04,	3.57e-06,
18,	9.31e-05,	1.63e-06,
19,	4.18e-05,	1.37e-06,
20,	7.80e-05,	1.38e-06,
21,	4.62e-05,	5.87e-07,
22,	2.66e-05,	6.86e-07,
23,	1.88e-05,	2.25e-07,
24,	8.43e-06,	3.14e-07,
25,	9.27e-06,	1.59e-07,
26,	8.97e-06,	9.37e-08,
27,	4.56e-06,	8.73e-08,
28,	4.95e-06,	4.46e-08,
29,	2.05e-06,	6.87e-08,
30,	2.88e-06,	2.15e-08,
31,	2.07e-06,	1.86e-08,
32,	1.69e-06,	2.27e-08,
33,	1.08e-06,	1.32e-08,
34,	6.73e-07,	1.59e-08,
35,	8.62e-07,	6.44e-09,
36,	9.24e-07,	7.11e-09,
37,	7.10e-07,	5.95e-09,
38,	6.39e-07,	7.48e-09,
39,	6.31e-07,	3.14e-09,
40,	4.00e-07,	2.25e-09,
41,	5.26e-07,	1.45e-09,
42,	7.31e-07,	1.67e-09,
43,	2.40e-07,	2.01e-09,
44,	2.36e-07,	4.91e-10,
45,	2.27e-07,	5.23e-10,
46,	2.99e-07,	3.63e-10,
47,	2.74e-07,	2.65e-10,
48,	2.75e-07,	2.76e-10,
49,	2.05e-07,	8.82e-11,
50,	3.48e-07,	1.08e-10,
51,	3.72e-07,	1.40e-10,
52,	2.63e-07,	4.54e-11,
53,	3.86e-07,	4.14e-11,
54,	3.55e-07,	3.20e-11,
55,	5.53e-07,	1.90e-11,
56,	5.85e-07,	2.40e-11,
57,	6.97e-07,	1.47e-11,
58,	7.43e-07,	9.28e-12,
59,	5.13e-07,	6.05e-12,
60,	1.20e-06,	7.81e-12,
61,	7.21e-07,	6.70e-12,
62,	6.61e-07,	2.47e-12,
63,	8.80e-07,	2.61e-12,
64,	7.47e-07,	2.02e-12,
65,	5.89e-07,	3.20e-12,
66,	8.94e-07,	9.31e-13,
67,	4.38e-07,	9.71e-13,
68,	4.69e-07,	5.78e-13,
69,	6.29e-07,	8.18e-13,
70,	3.77e-07,	5.10e-13,
71,	3.02e-07,	3.09e-13,
72,	2.77e-07,	3.06e-13,
73,	3.03e-07,	1.47e-13,
74,	2.84e-07,	1.91e-13,
75,	2.17e-07,	1.58e-13,
76,	1.57e-07,	7.13e-14,
77,	1.20e-07,	5.09e-14,
78,	1.98e-07,	6.22e-14,
79,	1.16e-07,	5.00e-14,
80,	7.06e-08,	1.93e-14,
81,	1.26e-07,	1.70e-14,
82,	1.02e-07,	1.43e-14,
83,	6.41e-08,	2.13e-14,
84,	4.93e-08,	5.67e-15,
85,	7.18e-08,	,
86,	8.70e-08,	,
87,	5.48e-08,	,
88,	5.70e-08,	,
89,	6.34e-08,	,
90,	8.08e-08,	,
91,	8.92e-08,	,
92,	6.99e-08,	,
93,	5.75e-08,	,
94,	1.29e-07,	,
95,	1.08e-07,	,
96,	8.74e-08,	,
97,	1.26e-07,	,
98,	1.16e-07,	,
99,	2.09e-07,	,
100,	1.37e-07,	,
101,	1.26e-07,	,
102,	1.07e-07,	,
103,	2.06e-07,	,
104,	1.11e-07,	,
105,	1.23e-07,	,
106,	1.05e-07,	,
107,	9.73e-08,	,
108,	1.52e-07,	,
109,	7.18e-08,	,
110,	5.48e-08,	,
111,	5.59e-08,	,
112,	5.72e-08,	,
113,	5.18e-08,	,
114,	3.75e-08,	,
115,	3.52e-08,	,
116,	3.09e-08,	,
117,	3.74e-08,	,
118,	1.55e-08,	,
119,	2.17e-08,	,
120,	2.97e-08,	,
121,	1.68e-08,	,
122,	1.82e-08,	,
123,	1.64e-08,	,
124,	1.43e-08,	,
125,	2.67e-08,	,
126,	1.82e-08,	,
127,	1.78e-08,	,
128,	1.48e-08,	,
129,	4.33e-08,	,
130,	2.23e-08,	,
131,	2.45e-08,	,
132,	2.44e-08,	,
133,	4.02e-08,	,
134,	4.28e-08,	,
135,	2.98e-08,	,
136,	4.47e-08,	,
137,	4.75e-08,	,
138,	5.16e-08,	,
139,	5.22e-08,	,
140,	4.27e-08,	,
141,	3.94e-08,	,
142,	5.11e-08,	,
143,	4.28e-08,	,
144,	2.94e-08,	,
145,	2.91e-08,	,
146,	2.78e-08,	,
147,	3.16e-08,	,
148,	2.65e-08,	,
149,	1.42e-08,	,
150,	1.74e-08,	,
151,	1.86e-08,	,
152,	1.29e-08,	,
153,	8.19e-09,	,
154,	1.06e-08,	,
155,	1.02e-08,	,
156,	7.20e-09,	,
157,	5.65e-09,	,
158,	5.30e-09,	,
159,	8.04e-09,	,
160,	2.93e-09,	,
161,	3.78e-09,	,
162,	4.50e-09,	,
163,	3.96e-09,	,
164,	3.37e-09,	,
165,	2.63e-09,	,
166,	3.29e-09,	,
167,	2.60e-09,	,
168,	3.40e-09,	,
169,	4.13e-09,	,
170,	3.94e-09,	,
171,	3.83e-09,	,
172,	8.19e-09,	,
173,	4.02e-09,	,
174,	6.19e-09,	,
175,	5.36e-09,	,
176,	1.03e-08,	,
177,	8.84e-09,	,
178,	5.93e-09,	,
179,	9.11e-09,	,
180,	8.37e-09,	,
181,	1.20e-08,	,
182,	5.83e-09,	,
183,	5.73e-09,	,
184,	1.10e-08,	,
185,	8.06e-09,	,
186,	5.94e-09,	,
187,	5.08e-09,	,
188,	4.37e-09,	,
189,	5.65e-09,	,
190,	3.84e-09,	,
191,	2.95e-09,	,
192,	2.50e-09,	,
193,	3.73e-09,	,
194,	2.23e-09,	,
195,	2.39e-09,	,
196,	1.69e-09,	,
197,	1.66e-09,	,
198,	2.54e-09,	,
199,	1.00e-09,	,
200,	1.47e-09,	,


==> data/prec_square_cart_sch_g_ibp1_k2_n256.csv <==
Iter,	No,		P
0,	1.00e+00,	1.00e+00
1,	2.65e-01,	2.65e-01
2,	3.65e-02,	3.65e-02
3,	1.20e-02,	1.20e-02
4,	2.04e-03,	2.05e-03
5,	5.74e-04,	1.05e-03
6,	1.56e-04,	5.79e-04
7,	5.68e-05,	2.15e-04
8,	1.75e-05,	4.84e-04
9,	7.03e-06,	3.51e-04
10,	1.15e-05,	5.05e-04
11,	4.94e-06,	3.68e-04
12,	6.44e-06,	4.38e-04
13,	9.62e-06,	1.06e-04
14,	2.29e-05,	6.56e-05
15,	1.62e-05,	3.97e-05
16,	1.83e-05,	2.58e-05
17,	2.19e-05,	1.24e-05
18,	9.68e-06,	9.98e-06
19,	1.04e-05,	8.08e-06
20,	4.48e-06,	3.09e-06
21,	2.16e-06,	5.83e-06
22,	2.73e-06,	2.22e-06
23,	1.42e-06,	2.01e-06
24,	1.93e-06,	1.89e-06
25,	1.28e-06,	1.47e-06
26,	4.52e-07,	8.09e-07
27,	4.33e-07,	1.18e-06
28,	2.67e-07,	1.07e-06
29,	2.63e-07,	8.97e-07
30,	2.33e-07,	7.33e-07
31,	2.36e-07,	4.58e-07
32,	1.97e-07,	5.24e-07
33,	1.80e-07,	3.54e-07
34,	3.12e-07,	2.92e-07
35,	2.03e-07,	1.89e-07
36,	2.35e-07,	1.88e-07
37,	7.04e-07,	1.08e-07
38,	2.72e-07,	9.81e-08
39,	3.84e-07,	5.63e-08
40,	4.53e-07,	7.22e-08
41,	8.54e-07,	4.14e-08
42,	6.15e-07,	3.21e-08
43,	6.41e-07,	3.40e-08
44,	8.27e-07,	2.11e-08
45,	6.99e-07,	1.59e-08
46,	7.99e-07,	1.58e-08
47,	1.04e-06,	7.10e-09
48,	2.18e-06,	1.04e-08
49,	1.13e-06,	5.12e-09
50,	1.26e-06,	4.01e-09
51,	1.84e-06,	4.75e-09
52,	1.80e-06,	3.09e-09
53,	2.16e-06,	1.67e-09
54,	3.66e-06,	2.74e-09
55,	1.82e-06,	1.48e-09
56,	1.53e-06,	1.09e-09
57,	1.67e-06,	1.64e-09
58,	1.51e-06,	9.22e-10
59,	2.72e-06,	6.26e-10
60,	1.39e-06,	1.03e-09
61,	1.30e-06,	4.80e-10
62,	1.32e-06,	5.06e-10
63,	1.09e-06,	3.80e-10
64,	1.44e-06,	3.81e-10
65,	1.22e-06,	3.02e-10
66,	1.00e-06,	1.84e-10
67,	8.34e-07,	2.91e-10
68,	1.43e-06,	1.43e-10
69,	1.16e-06,	1.30e-10
70,	1.02e-06,	1.09e-10
71,	8.84e-07,	7.76e-11
72,	8.14e-07,	8.40e-11
73,	1.08e-06,	6.72e-11
74,	7.87e-07,	4.75e-11
75,	9.55e-07,	4.46e-11
76,	9.17e-07,	3.07e-11
77,	7.99e-07,	2.69e-11
78,	9.92e-07,	2.17e-11
79,	1.12e-06,	1.26e-11
80,	1.63e-06,	1.41e-11
81,	6.28e-07,	1.07e-11
82,	8.31e-07,	1.09e-11
83,	5.85e-07,	6.09e-12
84,	8.98e-07,	4.78e-12
85,	4.99e-07,	5.78e-12
86,	5.15e-07,	3.53e-12
87,	4.36e-07,	2.98e-12
88,	4.29e-07,	3.17e-12
89,	2.46e-07,	1.47e-12
90,	5.07e-07,	2.16e-12
91,	2.55e-07,	1.24e-12
92,	1.86e-07,	1.11e-12
93,	1.57e-07,	1.09e-12
94,	2.75e-07,	5.69e-13
95,	2.14e-07,	7.48e-13
96,	1.54e-07,	3.86e-13
97,	9.06e-08,	5.76e-13
98,	1.24e-07,	3.12e-13
99,	8.08e-08,	2.35e-13
100,	1.17e-07,	3.28e-13
101,	6.41e-08,	1.87e-13
102,	5.25e-08,	1.37e-13
103,	4.67e-08,	1.86e-13
104,	5.09e-08,	9.67e-14
105,	4.21e-08,	1.09e-13
106,	4.37e-08,	7.23e-14
107,	2.69e-08,	7.98e-14
108,	2.72e-08,	6.26e-14
109,	1.84e-08,	3.70e-14
110,	3.60e-08,	4.46e-14
111,	2.76e-08,	4.64e-14
112,	1.79e-08,	2.22e-14
113,	2.72e-08,	3.15e-14
114,	1.91e-08,	2.07e-14
115,	2.62e-08,	1.54e-14
116,	2.65e-08,	1.55e-14
117,	1.79e-08,	9.97e-15
118,	1.63e-08,	
119,	2.60e-08,	
120,	3.55e-08,	
121,	1.56e-08,	
122,	3.58e-08,	
123,	1.82e-08,	
124,	2.13e-08,	
125,	3.50e-08,	
126,	2.92e-08,	
127,	1.87e-08,	
128,	1.97e-08,	
129,	1.59e-08,	
130,	2.03e-08,	
131,	2.81e-08,	
132,	1.49e-08,	
133,	1.08e-08,	
134,	1.31e-08,	
135,	1.69e-08,	
136,	1.65e-08,	
137,	9.90e-09,	
138,	1.31e-08,	
139,	1.46e-08,	
140,	1.29e-08,	
141,	2.03e-08,	
142,	1.58e-08,	
143,	1.39e-08,	
144,	1.20e-08,	
145,	1.60e-08,	
146,	3.18e-08,	
147,	1.43e-08,	
148,	3.20e-08,	
149,	1.66e-08,	
150,	3.51e-08,	
151,	4.87e-08,	
152,	3.41e-08,	
153,	2.95e-08,	
154,	2.94e-08,	
155,	3.75e-08,	
156,	5.08e-08,	
157,	3.83e-08,	
158,	4.09e-08,	
159,	2.78e-08,	
160,	2.47e-08,	
161,	4.40e-08,	
162,	4.45e-08,	
163,	2.05e-08,	
164,	3.03e-08,	
165,	3.49e-08,	
166,	3.35e-08,	
167,	3.94e-08,	
168,	3.33e-08,	
169,	3.60e-08,	
170,	2.79e-08,	
171,	4.92e-08,	
172,	5.64e-08,	
173,	3.88e-08,	
174,	6.39e-08,	
175,	6.36e-08,	
176,	4.85e-08,	
177,	6.90e-08,	
178,	8.08e-08,	
179,	8.81e-08,	
180,	6.50e-08,	
181,	7.56e-08,	
182,	7.36e-08,	
183,	1.32e-07,	
184,	8.25e-08,	
185,	5.23e-08,	
186,	5.49e-08,	
187,	4.55e-08,	
188,	4.20e-08,	
189,	3.92e-08,	
190,	3.75e-08,	
191,	2.61e-08,	
192,	3.61e-08,	
193,	1.80e-08,	
194,	3.41e-08,	
195,	1.83e-08,	
196,	1.77e-08,	
197,	1.14e-08,	
198,	8.63e-09,	
199,	1.29e-08,	
200,	8.97e-09,	

